Energy-Efficient Power Allocation in Cell-Free Massive MIMO via Graph Neural Networks

CF-mMIMO systems are a promising solution to enhance the performance in 6G wireless networks. Its distributed nature of the architecture makes it highly reliable, provides sufficient coverage and allows higher performance than cellular networks. EE is an important metric that reduces the operating costs and also better for the environment. In this work, we optimize the downlink EE performance with MRT precoding and power allocation. Our aim is to achieve a less complex, distributed and scalable solution. To achieve this, we apply unsupervised ML with permutation equivariant architecture and use a non-convex objective function with multiple local optima. We compare the performance with the centralized and computationally expensive SCA. The results indicate that the proposed approach can outperform the baseline with significantly less computation time.

==> data/01-08-2023_16-19-47.csv <==
Wall time,Step,Value
1690899611.1271777,43,0.18960505723953247
1690899671.118781,168,0.18986493349075317
1690899701.3387969,230,0.18999923765659332
1690899703.7445714,235,0.18913133442401886
1690899820.8328574,475,0.19194743037223816
1690899851.1183844,537,0.19182930886745453
1690899872.1359386,580,0.19067129492759705
1690899875.5085485,587,0.1901402771472931
1690899898.9664721,635,0.19300386309623718
1690899905.3333678,648,0.1918877810239792
1690899938.0266347,715,0.1923263669013977
1690899983.9465208,809,0.19296260178089142
1690900084.568696,1015,0.1917634904384613
1690900240.3749006,1334,0.194807231426239
1690900265.748929,1386,0.1970841884613037
1690900269.1234598,1393,0.1929168403148651
1690900290.6398451,1437,0.19372105598449707
1690900415.2382846,1692,0.1942400336265564
1690900436.2667513,1735,0.19550684094429016
1690900437.7127423,1738,0.1933307945728302
1690900506.143385,1878,0.19469983875751495
1690900525.632629,1918,0.19488927721977234
1690900583.82804,2037,0.19633537530899048
1690900663.4528456,2200,0.1945686638355255
1690900716.2236683,2308,0.19689708948135376
1690900756.348625,2390,0.19783464074134827
1690900803.2312655,2486,0.19784750044345856
1690900803.7132804,2487,0.19647151231765747
1690900900.8848224,2686,0.19727925956249237
1690901073.3485115,3039,0.1992209255695343
1690901167.1361978,3231,0.19936197996139526
1690901174.9452217,3247,0.1988322138786316
1690901203.8004134,3306,0.201274573802948
1690901356.6749306,3619,0.2025681883096695
1690901357.7322066,3621,0.20039519667625427
1690901382.1515372,3671,0.20212529599666595
1690901416.8079007,3742,0.20213443040847778
1690901452.5028458,3815,0.2005164921283722
1690901455.8778353,3822,0.19983193278312683
1690901521.8904274,3957,0.20274068415164948
1690901698.2346706,4318,0.20455479621887207
1690901738.7664297,4401,0.20494702458381653
1690901783.8077986,4493,0.20469143986701965
1690901792.1108165,4510,0.20536135137081146
1690901873.7575812,4677,0.20657271146774292
1690901928.4858575,4789,0.2059117555618286
1690902017.8363118,4972,0.2087535858154297
1690902097.4803033,5135,0.20807474851608276
1690902200.5590856,5346,0.21115002036094666
1690902207.4037294,5360,0.21147435903549194
1690902385.271163,5724,0.21210592985153198
1690902454.1861339,5865,0.21378134191036224
1690902475.1238177,5908,0.2107641100883484
1690902515.7526398,5991,0.2146165370941162
1690902618.3714967,6201,0.2177247554063797
1690902627.6264243,6220,0.21189898252487183
1690902801.1306896,6575,0.21607066690921783
1690902862.2122867,6700,0.21755337715148926
1690902868.1029701,6712,0.2185165286064148
1690902937.958,6855,0.21648383140563965
1690902992.6778128,6967,0.22393597662448883
1690903084.9356494,7156,0.22200335562229156
1690903195.8256822,7383,0.22220318019390106
1690903233.944438,7461,0.22628217935562134
1690903235.4840724,7464,0.22767075896263123
1690903258.9552727,7512,0.22573000192642212
1690903399.078831,7799,0.22745543718338013
1690903416.2560356,7834,0.22682379186153412
1690903493.4613795,7992,0.23010386526584625
1690903530.0426311,8067,0.232382670044899
1690903585.7161913,8181,0.2312748283147812
1690903605.7942166,8222,0.23275578022003174
1690903675.1912246,8364,0.23557215929031372
1690903741.106784,8499,0.2379717230796814
1690903746.034052,8509,0.23655398190021515
1690903791.4896092,8602,0.2391916811466217
1690903926.8532958,8879,0.24367883801460266
1690903954.6467133,8936,0.2466641664505005
1690903983.023888,8994,0.24656431376934052
1690904113.5028183,9261,0.2529502213001251
1690904215.169907,9469,0.2587606906890869
1690904257.1350172,9555,0.26312994956970215
1690904263.5075026,9568,0.2642388939857483
1690904327.5119076,9699,0.2662469148635864
1690904429.5982919,9908,0.2798265814781189
1690904609.887285,10277,0.3154659569263458
1690904670.0079954,10400,0.33600562810897827
1690904709.0822864,10480,0.35363516211509705
1690904730.1305246,10523,0.37322181463241577
1690904771.6313388,10608,0.41137680411338806
1690904856.176046,10781,0.6417712569236755
1690904915.7857556,10903,1.173325538635254
1690904917.232346,10906,1.1810669898986816
1690904947.0478163,10967,1.3141114711761475
1690904973.513938,11021,1.364401936531067
1690905013.560313,11103,1.4243425130844116
1690905223.6358588,11533,1.9919328689575195
1690905240.2290325,11567,2.120553493499756
1690905298.303385,11686,2.5647504329681396
1690905334.4807646,11760,2.8704373836517334
1690905437.0535684,11970,3.4305620193481445
1690905439.4637413,11975,3.453338146209717
1690905532.283238,12165,3.541646718978882
1690905593.8255525,12291,3.5933289527893066
1690905880.3673582,12878,3.5943989753723145
1690905957.0285947,13035,3.589296579360962
1690905970.2347846,13062,3.5915632247924805
1690906206.9632978,13547,3.628948450088501
1690906231.9579885,13598,3.6153640747070312
1690906243.1347518,13621,3.6865034103393555
1690906335.8984058,13811,3.6306354999542236
1690906536.5762727,14222,3.6150317192077637
1690906572.15994,14295,3.6136956214904785
1690906593.668344,14339,3.633817672729492
1690906646.9012856,14448,3.6483654975891113
1690906740.144348,14639,3.610212564468384
1690906754.7090173,14669,3.5975475311279297
1690906808.9103122,14780,3.6502110958099365
1690906854.8211231,14874,3.672842025756836
1690907147.8602738,15474,3.6491527557373047
1690907164.4406867,15508,3.6612870693206787
1690907278.1226764,15741,3.642810821533203
1690907289.8864887,15765,3.6449177265167236
1690907461.7443743,16117,3.6652393341064453
1690907526.637056,16250,3.6432762145996094
1690907561.834771,16322,3.663694381713867
1690907800.0359344,16810,3.6507320404052734
1690907823.461446,16858,3.636570453643799
1690907925.4870033,17067,3.6848504543304443
1690907940.62513,17098,3.6587462425231934
1690908048.119355,17318,3.63217830657959
1690908058.8115592,17340,3.6268506050109863
1690908158.420386,17544,3.5688092708587646
1690908165.2579558,17558,3.6757872104644775
1690908601.7378697,18452,3.630831241607666
1690908926.3453279,19117,3.627821207046509
1690908952.1758294,19170,3.681474447250366
1690909129.010681,19532,3.6579155921936035
1690909182.2373698,19641,3.6554627418518066
1690909189.0907896,19655,3.6966147422790527
1690909226.6855872,19732,3.624083995819092
1690909282.8172693,19847,3.634860038757324
1690909355.5349054,19996,3.6841700077056885
1690909383.8976073,20054,3.677802562713623
1690909388.2324057,20063,3.669151782989502
1690909425.3600168,20139,3.6542296409606934
1690909477.1430519,20245,3.6484639644622803
1690909480.9994724,20253,3.657890558242798
1690909515.725358,20324,3.688809871673584
1690909572.8035467,20441,3.6530394554138184
1690909621.1101286,20540,3.6641845703125
1690909621.5922537,20541,3.7076773643493652
1690909640.1140723,20579,3.6876134872436523
1690909738.2986753,20780,3.6507606506347656
1690909739.744066,20783,3.6506316661834717
1690909775.4195454,20856,3.651670455932617
1690909885.2846,21081,3.6687686443328857
1690909916.555862,21145,3.6528162956237793
1690909959.461589,21233,3.63413143157959
1690910002.006526,21320,3.6660892963409424
1690910101.5946722,21524,3.6332943439483643
1690910260.3108299,21849,3.6320042610168457
1690910454.1211436,22246,3.6758251190185547
1690910495.5628886,22331,3.6477012634277344
1690910509.2506855,22359,3.654921531677246
1690910564.8681364,22473,3.6588704586029053
1690910889.7968936,23139,3.686033010482788
1690910894.7191126,23149,3.6367733478546143
1690910916.2093022,23193,3.6606433391571045
1690910928.854025,23219,3.709916591644287
1690910962.119887,23287,3.6599085330963135
1690910998.6431217,23362,3.7008891105651855
1690911030.8392606,23428,3.6575446128845215
1690911086.0545983,23541,3.650691032409668
1690911149.477594,23671,3.6832494735717773
1690911154.8718889,23682,3.6939430236816406
1690911164.610659,23702,3.6750431060791016
1690911280.276748,23939,3.6647605895996094
1690911382.2904937,24148,3.667546510696411
1690911448.2136807,24283,3.6606149673461914
1690911449.17678,24285,3.7132205963134766
1690911467.693595,24323,3.7000808715820312
1690911478.9740229,24346,3.6693296432495117
1690911613.651114,24622,3.713947296142578
1690911661.458414,24720,3.7691192626953125
1690911665.3108847,24728,3.747230052947998
1690911750.217423,24902,3.7108869552612305
1690911766.3271387,24935,3.763484477996826
1690911802.4905488,25009,3.750584125518799
1690911922.023799,25254,3.7550244331359863
1690911960.582987,25333,3.7824292182922363
1690911989.3994756,25392,3.779379367828369
1690912194.8886845,25813,3.882160186767578
1690912211.94535,25848,3.9173126220703125
1690912248.091203,25922,4.006691932678223
1690912318.8466914,26067,4.154582977294922
1690912362.3181415,26156,4.292222023010254
1690912434.5285661,26304,4.8001604080200195
1690912515.9690342,26471,5.438010215759277
1690912675.5347962,26798,5.640257835388184
1690912676.0158906,26799,5.60256290435791
1690912691.1351511,26830,5.594663143157959
1690912843.7991066,27143,5.6778154373168945
1690912849.7006438,27155,5.700841903686523
1690912851.625037,27159,5.722524642944336
1690912852.1063206,27160,5.659999370574951
1690912908.2896562,27275,5.757714748382568
1690913020.9397702,27506,5.742377758026123
1690913068.7355404,27604,5.833530902862549
1690913085.8696861,27639,5.785252571105957
1690913177.1208289,27826,5.838840007781982
1690913221.5523987,27917,5.889285087585449
1690913476.1604586,28439,5.9254150390625
1690913527.4331794,28544,6.009735107421875
1690913735.724592,28971,6.027626991271973
1690913748.4489574,28997,6.030033111572266
1690913780.66761,29063,6.022077560424805
1690913848.5175116,29202,6.005026817321777
1690913878.7735946,29264,6.110475540161133
1690913980.2576392,29472,6.121922492980957
1690913988.0644944,29488,6.060166835784912
1690914024.1069627,29562,6.1030683517456055
1690914048.4869437,29612,6.188370704650879
1690914154.943103,29830,6.188880920410156
1690914240.805274,30006,6.246929168701172
1690914253.521004,30032,6.2449750900268555
1690914323.3107862,30175,6.276427745819092
1690914356.9315906,30244,6.434625148773193
1690914397.879182,30328,6.683333396911621
1690914467.6977782,30471,6.7158708572387695
1690914537.021215,30613,6.707545757293701
1690914582.8917637,30707,6.845912933349609
1690914589.7391634,30721,6.78837776184082
1690914924.3798585,31407,6.935935020446777
1690914942.3984854,31444,6.904239654541016
1690915065.84406,31697,6.959560871124268
1690915155.6240165,31881,6.893829345703125
1690915182.985761,31937,6.758489608764648
1690915216.1365926,32005,6.8965654373168945
1690915315.2013588,32208,7.034222602844238
1690915426.3958857,32436,7.001116752624512
1690915478.5143225,32543,7.044098854064941
1690915534.6951818,32658,7.073975086212158
1690915585.8597043,32763,6.955308437347412
1690915650.223583,32895,7.135726451873779
1690915654.1740465,32903,7.131694316864014
1690915718.5564828,33035,7.088562965393066
1690915789.2979047,33180,7.179442405700684
1690915790.2606041,33182,7.143281936645508
1690915834.19156,33272,6.927351474761963
1690915868.300545,33342,7.145723342895508
1690915884.875804,33376,7.193511009216309
1690915898.5609121,33404,6.8363752365112305
1690916057.1896925,33729,7.199265480041504
1690916061.5227153,33738,7.165192127227783
1690916067.4053576,33750,7.149141788482666
1690916076.655291,33769,7.195289134979248
1690916084.9415824,33786,7.207341194152832
1690916111.2530668,33840,7.160312652587891
1690916117.1348677,33852,7.1231279373168945
1690916129.3728263,33877,6.913640022277832
1690916147.39198,33914,7.213963508605957
1690916207.5317647,34037,6.385191917419434
1690916258.7094357,34142,7.242377281188965
1690916366.558419,34363,7.206438064575195
1690916376.770674,34384,7.125430583953857
1690916446.071633,34526,7.015878677368164
1690916482.2075384,34600,7.243742942810059
1690916571.9247289,34784,6.953190803527832
1690916840.332956,35334,7.226197719573975
1690916850.5467725,35355,7.27621603012085
1690916861.7227418,35378,7.038726806640625
1690916913.484832,35484,7.237074851989746
1690916957.4450076,35574,7.192517280578613
1690917054.0033128,35772,7.010837554931641
1690917057.4718616,35779,7.291839599609375
1690917092.058855,35850,7.249190330505371
1690917142.757654,35954,7.243015766143799
1690917151.0442345,35971,7.134272575378418
1690917183.828294,36038,7.232852935791016
1690917285.8700438,36247,7.299571990966797
1690917300.0398903,36276,7.294887542724609
1690917472.7491562,36630,7.0667524337768555
1690917487.3994617,36660,7.286660671234131
1690917540.010726,36768,7.137486457824707
1690917580.485482,36851,7.269046306610107
1690917608.3378685,36908,7.0612640380859375
1690917752.216261,37203,7.270164489746094
1690917875.6985683,37456,7.3270769119262695
1690917892.2708251,37490,7.230400562286377
1690918026.5428946,37765,7.264444828033447
1690918081.1815774,37877,7.3711161613464355
1690918235.3959818,38193,7.2186384201049805
1690918355.9491448,38440,7.386439800262451
1690918363.7549727,38456,7.303429126739502
1690918493.0095592,38721,7.36133337020874
1690918551.6234913,38841,7.279404640197754
1690918620.3291006,38982,7.292570114135742
1690918774.099518,39297,7.366028308868408
1690918972.2488372,39703,7.380782127380371
1690918985.8329992,39731,7.298868179321289
1690919010.692341,39782,7.3721394538879395
1690919058.120411,39879,7.400639057159424
1690919073.1517656,39910,7.241360187530518
1690919075.658908,39915,6.885402679443359
1690919127.3161952,40021,7.30759334564209
1690919262.1110454,40297,7.336404800415039
1690919361.5892706,40501,7.309945106506348
1690919433.3990095,40648,7.3389482498168945
1690919441.2023892,40664,7.331513404846191
1690919443.1282628,40668,7.370911598205566
1690919459.2303896,40701,7.253066539764404
1690919468.9606287,40721,7.4426703453063965
1690919504.6213446,40794,7.382231712341309
1690919625.0904305,41041,7.261845588684082
1690919724.6627128,41245,7.394896507263184
1690919737.7637186,41272,7.382270336151123
1690919771.977134,41342,7.398519515991211
1690919868.552837,41540,7.331360816955566
1690919876.3583784,41556,7.162365913391113
1690920158.8511672,42135,7.373276233673096
1690920313.153678,42451,7.376250267028809
1690920321.9245713,42469,7.253782272338867
1690920424.3518014,42679,7.381137847900391
1690920572.1597111,42982,7.382189750671387
1690920717.119435,43279,7.424166679382324
1690920834.2105746,43519,7.408928871154785
1690920851.268397,43554,7.422911643981934
1690920877.569083,43608,7.422149181365967
1690920893.1755476,43640,7.256571292877197
1690920928.3309488,43712,7.315779209136963
1690920941.5369124,43739,7.450698375701904
1690920943.4639826,43743,7.3982319831848145
1690920974.2043262,43806,7.350323677062988
1690921065.8494024,43994,7.281867980957031
1690921104.8859184,44074,7.457241535186768
1690921166.8497188,44201,7.309886455535889
1690921170.3213625,44208,7.453588485717773
1690921191.823481,44252,7.472762107849121
1690921217.6604652,44305,7.312310695648193
1690921354.7940044,44586,7.488144874572754
1690921467.54369,44817,7.384360313415527
1690921539.7276676,44965,7.307749271392822
1690921708.595466,45311,7.473763465881348
1690921712.9293458,45320,7.420938014984131
1690921738.8575847,45373,7.461221694946289
1690921804.6728046,45508,7.297597885131836
1690921878.293809,45659,7.161629676818848
1690922061.2971463,46034,7.321156978607178
1690922200.3666325,46319,7.394524574279785
1690922208.1729543,46335,7.31873893737793
1690922246.7087584,46414,7.36076545715332
1690922288.63288,46500,7.474489212036133
1690922650.7142644,47242,7.4425435066223145
1690922680.0107841,47302,7.468199729919434
1690922689.745788,47322,7.451197147369385
1690922818.5986123,47586,7.514462947845459
1690922844.4223769,47639,7.111133575439453
1690922859.5507948,47670,7.229294776916504
1690922877.0886126,47706,7.439675331115723
1690922896.1692193,47745,7.289439678192139
1690922963.4331906,47883,7.517298221588135
1690922995.1343603,47948,7.455737113952637
1690923006.415133,47971,7.261885166168213
1690923058.0808058,48077,7.434452533721924
1690923109.3581522,48182,7.255746841430664
1690923131.8059158,48228,7.512911796569824
1690923275.6985266,48523,7.375218391418457
1690923432.8615777,48845,7.352795600891113
1690923641.702514,49273,7.423503398895264
1690923680.2701416,49352,7.430127143859863
1690923741.7405663,49478,7.43731689453125
1690923999.8240223,50007,7.406613826751709
1690924024.2017996,50057,7.442882061004639
1690924069.5946493,50150,7.512842655181885
1690924077.398414,50166,7.330608367919922
1690924092.042211,50196,7.493457317352295
1690924127.6005964,50269,7.3611955642700195
1690924303.7815826,50630,7.4991607666015625
1690924396.505578,50820,7.469166278839111
1690924474.6385865,50980,7.365340709686279
1690924550.2181273,51135,7.520837783813477
1690924595.600572,51228,7.565117835998535
1690924622.4959517,51283,7.497435569763184
1690924651.6921947,51343,7.473621845245361
1690924850.8087656,51751,7.507336139678955
1690924874.2212517,51799,7.485435962677002
1690924878.0760148,51807,7.436975955963135
1690924950.3922763,51955,7.376839637756348
1690924973.2365932,52002,7.504952430725098
1690925005.5189376,52068,7.50504207611084
1690925088.4205596,52238,7.3228440284729
1690925115.3015978,52293,7.34877872467041
1690925144.977498,52354,7.467952728271484
1690925221.6186013,52511,7.464585781097412
1690925230.3848956,52529,7.460833549499512
1690925305.5650496,52683,7.5261712074279785
1690925414.8470857,52907,7.547055244445801
1690925430.9475574,52940,7.413949966430664
1690925505.7332556,53093,6.799912452697754
1690925513.057645,53108,7.517034530639648
1690925689.153727,53469,7.530132293701172
1690925805.2840738,53707,7.487502098083496
1690925808.6659656,53714,7.454386234283447
1690925810.6958199,53718,7.439755439758301
1690925812.6224597,53722,7.418866157531738
1690925881.4349473,53863,7.4438276290893555
1690925902.8220046,53907,7.455767631530762
1690925983.888727,54073,7.510385513305664
1690925991.2213333,54088,7.56606388092041
1690926001.4355862,54109,7.340740203857422
1690926008.7565832,54124,7.460554122924805
1690926066.280231,54242,7.455599784851074
1690926285.8212068,54692,7.49570369720459
1690926342.4846091,54808,7.4023356437683105
1690926405.892157,54938,7.322732925415039
1690926427.8571157,54983,7.501404762268066
1690926530.879919,55194,7.46652364730835
1690926582.5507133,55300,7.518163681030273
1690926611.842895,55360,7.443334579467773
1690926701.683254,55544,7.3659138679504395
1690926705.5367718,55552,7.418089866638184
1690926784.5528603,55714,7.488315582275391
1690926810.4875278,55767,7.579501152038574
1690926969.0274806,56092,7.505903720855713
1690927089.0086648,56338,7.527355194091797
1690927171.9854467,56508,7.532564640045166
1690927178.8262293,56522,7.413235664367676
1690927221.2412755,56609,7.434581279754639
1690927308.5487497,56788,7.5449981689453125
1690927324.6409903,56821,7.590660095214844
1690927412.0590167,57000,7.499041557312012
1690927558.415091,57300,7.537008285522461
1690927561.4051528,57306,7.491252899169922
1690927648.743295,57485,7.1486897468566895
1690927783.387427,57761,7.48602819442749
1690928044.3794591,58296,7.486764907836914
1690928115.1201446,58441,7.439318656921387
1690928171.79101,58557,7.476530075073242
1690928213.236457,58642,7.069643974304199
1690928251.3068688,58720,7.506164073944092
1690928264.5079849,58747,7.595310211181641
1690928272.811787,58764,7.45863151550293
1690928403.0390854,59031,7.583251953125
1690928517.2740874,59265,7.462890625
1690928540.2836857,59312,7.496767997741699
1690928599.2587807,59433,7.488458633422852
1690928700.7461412,59641,7.563202381134033
1690928715.3944168,59671,7.544795989990234
1690928963.795473,60180,7.477474212646484
1690928966.6838582,60186,7.561742782592773
1690928977.4803135,60208,7.547851085662842
1690929021.339507,60298,7.5895185470581055
1690929108.2758305,60476,7.439460754394531
1690929423.905616,61123,7.3982014656066895
1690929464.3780885,61206,7.543161392211914
1690929499.0820143,61277,7.421789169311523
1690929578.1897705,61439,7.392208099365234
1690929625.0198936,61535,7.332808971405029
1690929696.230781,61681,7.578707695007324
1690929920.1548245,62140,7.537482261657715
1690929959.1848974,62220,7.535845756530762
1690930104.131712,62517,7.337587356567383
1690930119.2582445,62548,7.530274391174316
1690930278.7521539,62875,7.547462463378906
1690930352.0016046,63025,7.08848762512207
1690930447.5897546,63221,7.416889190673828
1690930514.943558,63359,7.427506923675537
1690930549.0599635,63429,7.550373077392578
1690930549.5417054,63430,7.434515953063965
1690930590.5662248,63514,7.081101894378662
1690930667.6907794,63672,7.434284687042236
1690930762.330197,63866,7.464649200439453
1690930822.3840332,63989,7.513967514038086
1690930876.080462,64099,7.354066848754883
1690930938.0419724,64226,7.392747402191162
1690931077.584226,64512,7.264580249786377
1690931082.3989775,64522,7.258885383605957
1690931163.4563038,64688,7.454858303070068
1690931261.9360394,64890,7.36582088470459
1690931342.4183798,65055,7.441750526428223
1690931435.6133072,65246,7.425387859344482
1690931458.5612447,65293,7.550537109375
1690931499.1483977,65376,7.546972274780273
1690931535.667743,65451,7.460778713226318
1690931550.79736,65482,7.505550384521484
1690931609.4706156,65602,7.442415237426758
1690931629.8948536,65644,7.45449686050415
1690931662.0876179,65710,7.470462799072266
1690931758.7527542,65908,7.462048530578613
1690931828.0607555,66050,7.391135215759277
1690931949.4880757,66299,7.549860954284668
1690932119.781412,66648,7.500461578369141
1690932188.1034036,66788,7.58938455581665
1690932266.6403384,66949,7.491559028625488
1690932280.2245948,66977,7.32879638671875
1690932302.2055974,67022,7.527779579162598
1690932506.6259983,67441,7.419708251953125
1690932523.3006175,67475,7.558411121368408
1690932542.2809083,67514,7.472365379333496
1690932908.311405,68264,7.43204402923584
1690932917.083759,68282,7.547089576721191
1690932964.397505,68379,7.4774861335754395
1690932989.2643127,68430,7.50164794921875
1690933029.740048,68513,7.479525566101074
1690933067.804923,68591,7.469168663024902
1690933233.1722653,68930,7.429814338684082
1690933261.985402,68989,7.59357213973999
1690933351.3571398,69172,7.472350597381592
1690933358.098866,69186,7.375520706176758
1690933489.8650022,69456,7.505953788757324
1690933500.1739829,69477,7.492856979370117
1690933590.876506,69663,7.3406195640563965
1690933618.7261224,69720,7.486170291900635
1690933657.346508,69799,7.449840068817139
1690933714.3869662,69916,7.34345817565918
1690933981.2358363,70463,7.5127668380737305
1690933996.3656287,70494,7.55050802230835
1690934038.86483,70581,7.407660484313965
1690934075.8655982,70657,7.478917121887207
1690934202.1961553,70916,7.365129470825195
1690934241.7241476,70997,7.554330825805664
1690934452.5487814,71429,7.424651145935059
1690934514.0483658,71555,7.502616882324219
1690934526.7649043,71581,7.5206990242004395
1690934583.3300774,71697,7.369809150695801
1690934658.5032551,71851,7.429657936096191
1690934685.845021,71907,7.490447998046875
1690934710.7007172,71958,7.429743766784668
1690934721.496463,71980,7.5569257736206055
1690934737.5973682,72013,7.401100158691406
1690934749.739767,72038,7.476285934448242
1690934876.6501164,72298,7.493663787841797
1690934877.6134646,72300,7.509068965911865
1690934927.33238,72402,7.469742774963379
1690934928.7771492,72405,7.487854957580566
1690935003.953334,72559,7.53786563873291
1690935084.4258902,72724,7.472975730895996
1690935157.6733313,72874,7.442075729370117
1690935224.0078464,73010,7.480743885040283
1690935307.0093362,73180,7.37603759765625
1690935374.7567167,73319,7.575364112854004
1690935604.6150813,73790,7.333197593688965
1690935607.0229936,73795,7.444638729095459
1690935629.9785116,73842,7.542072296142578
1690935659.2682416,73902,7.518191337585449
1690935670.4430578,73925,7.4105329513549805
1690935713.0320294,74012,7.428005218505859
1690935798.893106,74188,7.535566329956055
1690935802.2639525,74195,7.4652252197265625
1690936129.7380805,74866,7.5355658531188965
1690936147.2765186,74902,7.5556840896606445
1690936279.0489233,75172,7.497515678405762
1690936424.483645,75470,7.453405380249023
1690936433.261441,75488,7.502627849578857
1690936472.3224092,75568,7.438658237457275
1690936648.4257479,75929,7.4999284744262695
1690936710.8994045,76057,7.465996742248535
1690936731.908083,76100,7.361976623535156
1690936790.0949416,76219,7.574088096618652
1690936893.9865103,76432,7.491121292114258
1690936918.8430533,76483,7.521519660949707
1690936989.095977,76627,7.235301494598389
1690937012.03608,76674,7.515517711639404
1690937027.680759,76706,7.361701965332031
1690937069.1208658,76791,7.434869289398193
1690937125.6994624,76907,7.512287616729736
1690937129.177146,76914,7.379002571105957
1690937134.5696435,76925,7.392993927001953
1690937268.2802334,77199,7.497669219970703
1690937329.7757611,77325,7.468123435974121
1690937430.1839993,77531,7.449891090393066
1690937485.403405,77644,7.393327236175537
1690937562.8808973,77803,7.421679496765137
1690937611.2645125,77902,7.322839736938477
1690937725.387589,78136,7.347485542297363
1690937761.039669,78209,7.512298583984375
1690937788.8817923,78266,7.442590713500977
1690938037.7402885,78776,7.494257926940918
1690938070.892986,78844,7.269340515136719
1690938108.4859447,78921,7.4728240966796875
1690938115.3288822,78935,7.447067737579346
1690938134.4069855,78974,7.501855850219727
1690938150.0333931,79006,7.424999237060547
1690938298.3509774,79310,7.484173774719238
1690938351.4520335,79419,7.519876480102539
1690938438.8752792,79598,7.463494777679443
1690938543.7110832,79813,7.455828666687012
1690938623.2215295,79976,7.481492519378662
1690938634.4957342,79999,7.329109191894531
1690938650.5998473,80032,7.408000946044922
1690938652.5268502,80036,7.377745628356934
1690938684.2320096,80101,7.448352813720703
1690938715.9683588,80166,7.2681169509887695
1690938825.8213098,80391,7.499468803405762
1690938833.6278846,80407,7.544066429138184
1690938903.8739388,80551,7.507266998291016
1690938916.5995078,80577,7.3993330001831055
1690938934.6149933,80614,7.53642463684082
1690939038.5072036,80827,7.549727439880371
1690939121.479309,80997,7.4250569343566895
1690939130.7534945,81016,7.367098331451416
1690939180.4777243,81118,7.264839172363281
1690939309.3276947,81382,7.4781494140625
1690939364.4503112,81495,7.566207408905029
1690939381.507831,81530,7.393290996551514
1690939587.945047,81953,7.52652645111084
1690939970.5518699,82737,7.509985446929932
1690939987.1212535,82771,7.401534080505371
1690940016.8005135,82832,7.532896995544434
1690940025.6720276,82850,7.485535144805908
1690940135.9305706,83076,7.33974552154541
1690940161.2685342,83128,7.413499355316162
1690940229.590228,83268,7.431273460388184
1690940348.1138432,83511,7.466910362243652
1690940471.0709603,83763,7.457572937011719
1690940549.611332,83924,7.4527788162231445
1690940667.6672142,84166,7.507359504699707
1690940683.2720287,84198,7.4999237060546875
1690940779.316577,84395,7.4921112060546875
1690940786.6415508,84410,7.433315277099609
1690940880.3772476,84602,7.403622627258301
1690940921.808059,84687,7.409486293792725
1690940948.2265074,84741,7.555626392364502
1690940986.2886639,84819,7.540195465087891
1690941084.8057697,85021,7.420779705047607
1690941100.4118261,85053,7.3836588859558105
1690941118.441088,85090,7.427156448364258
1690941157.4652867,85170,7.510000705718994
1690941231.1851423,85321,7.443444728851318
1690941322.9377687,85509,7.381884574890137
1690941338.0684965,85540,7.4288201332092285
1690941354.1823642,85573,7.455487251281738
1690941409.790635,85687,7.4189229011535645
1690941440.5350828,85750,7.56126594543457
1690941555.5884037,85986,7.426630020141602
1690941569.7624137,86015,7.441030025482178
1690941783.5147278,86453,7.407222747802734
1690941879.5857341,86650,7.342673301696777
1690941943.5534644,86781,7.499945640563965
1690941949.92033,86794,7.511551856994629
1690941972.3712752,86840,7.394628047943115
1690941985.0107205,86866,7.512202262878418
1690942054.791365,87009,7.462815284729004
1690942242.6298606,87394,7.442445755004883
1690942270.4712236,87451,7.44718074798584
1690942322.1106322,87557,7.330975532531738
1690942353.9229028,87622,7.4616312980651855
1690942375.7986286,87667,7.307978630065918
1690942455.3940175,87830,7.434063911437988
1690942584.1520627,88094,7.444098949432373
1690942605.6354392,88138,7.510655879974365
1690942721.2844748,88375,7.360241889953613
1690942753.9525914,88442,7.454312324523926
1690942867.5556524,88675,7.456652641296387
1690942912.4575038,88767,7.484836578369141
1690942936.4419262,88816,7.527197360992432
1690942988.688953,88923,7.52886438369751
1690943154.5702,89263,7.263195037841797
1690943195.9966674,89348,7.509998321533203
1690943203.7997537,89364,7.3730692863464355
1690943390.1863189,89746,7.469476699829102
1690943398.4754536,89763,7.300012111663818
1690943452.6294038,89874,7.358747959136963
1690943461.876721,89893,7.439913749694824
1690943501.388454,89974,7.471107006072998
1690943531.6701474,90036,7.3981828689575195
1690943630.2558088,90238,7.432354927062988
1690943734.1349683,90451,7.413241863250732
1690944038.638193,91075,7.384313583374023
1690944048.3795218,91095,7.44739294052124
1690944148.9032152,91301,7.465611934661865
1690944233.8349934,91475,7.520596027374268
1690944306.98009,91625,7.413208484649658
1690944316.8131676,91645,7.542571067810059
1690944318.25808,91648,7.385978698730469
1690944348.523198,91710,7.370448112487793
1690944359.6977274,91733,7.452340126037598
1690944361.1413925,91736,7.459169387817383
1690944536.353931,92095,7.510318756103516
1690944548.9717114,92121,7.448267936706543
1690944641.2005727,92310,7.5165228843688965
1690944846.0855067,92730,7.412391185760498
1690944874.8976226,92789,7.447154998779297
1690944875.8606813,92791,7.532006740570068
1690944890.9939344,92822,7.485240936279297
1690944925.6947486,92893,7.4794206619262695
1690945039.883611,93127,7.525262355804443
1690945087.2041721,93224,7.473060607910156
1690945208.2771552,93472,7.534022331237793
1690945418.0859032,93902,7.465529918670654
1690945496.1514676,94062,7.2923784255981445
1690945651.7904441,94381,7.473243236541748
1690945673.1803994,94425,7.415901184082031
1690945727.8277392,94537,7.436124801635742
1690945848.8900824,94785,7.432014465332031
1690945901.0168803,94892,7.5331950187683105
1690945968.8875973,95031,7.4138569831848145
1690945982.0880487,95058,7.41455078125
1690946044.1298041,95185,7.447100639343262
1690946110.907536,95322,7.387633323669434
1690946138.2884758,95378,7.448792457580566
1690946153.8999224,95410,7.380708694458008
1690946188.4920144,95481,7.464369773864746
1690946373.910112,95861,7.3796000480651855
1690946417.38428,95950,7.392086982727051
1690946428.563197,95973,7.532735824584961
1690946589.1069322,96302,7.463335990905762
1690946628.0355077,96382,7.494699001312256
1690946703.196386,96536,7.387238502502441
1690946734.9037585,96601,7.369607925415039
1690946750.5227668,96633,7.420618534088135
1690946938.8446758,97019,7.3917622566223145
1690947006.2026994,97157,7.414743423461914
1690947040.3893876,97227,7.42122745513916
1690947074.5946066,97297,7.477189064025879
1690947133.1094613,97417,7.378125190734863
1690947154.593067,97461,7.396944046020508
1690947220.8911667,97597,7.476850509643555
1690947248.7595997,97654,7.419220924377441
1690947292.1273882,97743,7.355634689331055
1690947318.5336514,97797,7.46695613861084
1690947357.5552151,97877,7.511721611022949
1690947411.240125,97987,7.4185919761657715
1690947416.0561838,97997,7.470186233520508
1690947485.8341007,98140,7.475924491882324
1690947521.488305,98213,7.388479709625244
1690947615.166638,98405,7.422841548919678
1690947649.280232,98475,7.540937423706055
1690947673.1752357,98524,7.342391014099121
1690947713.1683342,98606,7.445859909057617
1690947785.9296074,98755,7.291511535644531
1690947900.9884193,98991,7.310935974121094
1690947932.7001882,99056,7.433961868286133
1690948152.905474,99507,7.495462417602539
1690948204.5619411,99613,7.38265323638916
1690948205.524315,99615,7.379724502563477
1690948337.2656922,99885,7.458465576171875
1690948532.4400578,100285,7.513132095336914
1690948632.4675813,100490,7.449371337890625
1690948670.048906,100567,7.506800651550293
1690948681.2274406,100590,7.432312488555908
1690948760.2506723,100752,7.410566329956055
1690948812.481091,100859,7.404107093811035
1690948841.2968867,100918,7.450019836425781
1690948845.6300673,100927,7.429508209228516
1690948880.325407,100998,7.402300834655762
1690948916.8543997,101073,7.360032081604004
1690948957.4338984,101156,7.458907127380371
1690948996.0048335,101235,7.45139217376709
1690949045.2407513,101336,7.454071998596191
1690949054.9699516,101356,7.427308082580566
1690949092.170422,101432,7.3657989501953125
1690949119.9204116,101489,7.448463439941406
1690949125.3164775,101500,7.423598289489746
1690949332.221379,101924,7.396743297576904
1690949341.9523215,101944,7.4836859703063965
1690949519.5810206,102308,7.444228172302246
1690949601.4914103,102476,7.424076557159424
1690949618.0648966,102510,7.464261054992676
1690949633.6802142,102542,7.442426681518555
1690949659.9857368,102596,7.366942405700684
1690949703.9271142,102686,7.429586887359619
1690949799.0458956,102881,7.5096516609191895
1690949814.178123,102912,7.422270774841309
1690949841.0664349,102967,7.392650604248047
1690949858.1319792,103002,7.445481300354004
1690949862.9457839,103012,7.403123378753662
1690949958.1841393,103207,7.4252519607543945
1690950012.355893,103318,7.317479133605957
1690950083.1118946,103463,7.355770111083984
1690950109.9749486,103518,7.285897731781006
1690950319.7821574,103948,7.430159568786621
1690950480.2291784,104277,7.5178375244140625
1690950508.5624561,104335,7.489302158355713
1690950689.0559711,104705,7.3525519371032715
1690950739.8445168,104809,7.433503150939941
1690950746.6903226,104823,7.365711212158203
1690950755.9398336,104842,7.487011909484863
1690950775.8855655,104883,7.40464448928833
1690950782.7271297,104897,7.393143653869629
1690950790.0513935,104912,7.447043418884277
1690950796.4260159,104925,7.394756317138672
1690950815.4048765,104964,7.443023681640625
1690950834.9900115,105004,7.437516689300537
1690950839.3232005,105013,7.379164218902588
1690950867.1803682,105070,7.425153732299805
1690950878.8354278,105094,7.431080341339111
1690950961.8423386,105264,7.370967864990234
1690950962.8057268,105266,7.418427467346191
1690951045.3002775,105435,7.464761734008789
1690951131.261696,105611,7.417910099029541
1690951176.0645773,105703,7.453668594360352
1690951211.2423544,105775,7.37258243560791
1690951218.0891616,105789,7.279870986938477
1690951312.2402549,105982,7.382274627685547
1690951423.9679255,106211,7.429642200469971
1690951451.8187428,106268,7.399572372436523
1690951511.767242,106391,7.332773685455322
1690951597.6489787,106567,7.270395755767822
1690951646.5246744,106667,7.47556734085083
1690951696.7399628,106770,7.4049787521362305
1690951859.7217462,107104,7.309557914733887
1690952182.238196,107765,7.419162750244141
1690952201.7994072,107805,7.410339832305908
1690952217.8910782,107838,7.483153343200684
1690952307.6184227,108022,7.392753601074219
1690952516.5040123,108450,7.414527416229248
1690952583.3980925,108587,7.426485061645508
1690952833.2183278,109099,7.3809614181518555
1690952903.478716,109243,7.408858299255371
1690952903.9609356,109244,7.423399448394775
1690952932.2011547,109302,7.440519332885742
1690953029.8220654,109502,7.248158931732178
1690953068.3654444,109581,7.411848068237305
1690953186.4175956,109823,7.456400394439697
1690953304.1016073,110064,7.458467483520508
1690953366.5553033,110192,7.293455123901367
1690953382.6746051,110225,7.487242698669434
1690953422.6611633,110307,7.3817243576049805
1690953477.3020349,110419,7.375715255737305
1690953506.6084936,110479,7.4665117263793945
1690953559.2193358,110587,7.321149826049805
1690953576.8608575,110623,7.418649673461914
1690953586.1120343,110642,7.415595054626465
1690953632.9519992,110738,7.311234951019287
1690953654.4408793,110782,7.379559516906738
1690953855.8994374,111195,7.400738716125488
1690953875.945929,111236,7.388714790344238
1690953918.8357532,111324,7.401503086090088
1690954027.1730108,111546,7.439728260040283
1690954044.8285785,111582,7.41316556930542
1690954101.9004438,111699,7.39064884185791
1690954194.138888,111888,7.356856346130371
1690954207.7192216,111916,7.364924430847168
1690954478.599456,112471,7.3728814125061035
1690954573.2323139,112665,7.418079376220703
1690954592.3381093,112704,7.414451599121094
1690954689.3879952,112903,7.421836853027344
1690954894.3160138,113323,7.370791912078857
1690954963.11673,113464,7.465622425079346
1690955024.5979414,113590,7.385941505432129
1690955098.7094002,113742,7.393960952758789
1690955215.3152676,113981,7.363048553466797
1690955367.6567228,114293,7.3066277503967285
1690955449.124469,114460,7.339364051818848
1690955453.0773125,114468,7.410166263580322
1690955568.25634,114704,7.393507957458496
1690955625.298704,114821,7.429622650146484
1690955759.9559746,115097,7.443587303161621
1690955785.7772179,115150,7.421013832092285
1690955960.0312018,115507,7.451762676239014
1690955965.808731,115519,7.389543533325195
1690956086.3576872,115766,7.3375349044799805
1690956089.7281766,115773,7.389719486236572
1690956141.4906695,115879,7.397188186645508
1690956220.0334141,116040,7.421343803405762
1690956263.9718175,116130,7.349394798278809
1690956422.1163025,116454,7.418552398681641
1690956505.4923384,116625,7.411805152893066
1690956529.4885674,116674,7.377570152282715
1690956547.9864497,116712,7.3415985107421875
1690956564.5582147,116746,7.451476097106934
1690956583.0613947,116784,7.445974349975586
1690956602.1450586,116823,7.357163906097412
1690956658.7120147,116939,7.422750473022461
1690956677.703617,116978,7.4090166091918945
1690956696.793881,117017,7.389010429382324
1690956703.636083,117031,7.36735200881958
1690956711.9255397,117048,7.3240437507629395
1690956764.6517286,117156,7.357307434082031
1690956774.383537,117176,7.407054901123047
1690956790.9555016,117210,7.389523983001709
1690956998.844318,117636,7.406619071960449
1690957091.4444647,117826,7.399930953979492
1690957148.1119783,117942,7.358573913574219
1690957255.3711572,118162,7.3785400390625
1690957269.5333176,118191,7.431907653808594
1690957494.545726,118652,7.301560401916504
1690957619.939422,118909,7.321228981018066
1690957634.1091082,118938,7.401978492736816
1690957663.8873208,118999,7.337435722351074
1690957812.216688,119303,7.378328323364258
1690957894.1290169,119471,7.3816118240356445
1690958142.4565325,119980,7.4326276779174805
1690958149.7938037,119995,7.389166831970215
1690958294.6323075,120292,7.231785774230957
1690958569.4968374,120855,7.407197952270508
1690958598.692017,120915,7.405496597290039
1690958734.400483,121193,7.446992874145508
1690958734.8817873,121194,7.370652198791504
1690958789.0487764,121305,7.25901460647583
1690958802.6308491,121333,7.434800148010254
1690958817.2830749,121363,7.398638725280762
1690958837.3328052,121404,7.38003396987915
1690958893.8893068,121520,7.393923282623291
1690959048.082112,121836,7.331602096557617
1690959068.500923,121878,7.358699798583984
1690959086.1536112,121914,7.378753662109375
1690959228.5898879,122206,7.367626190185547
1690959243.717979,122237,7.353719711303711
1690959277.8269017,122307,7.356642246246338
1690959386.709848,122530,7.453487396240234
1690959432.0936902,122623,7.405794143676758
1690959437.9871936,122635,7.319882869720459
1690959489.1771076,122740,7.311670780181885
1690959649.7747145,123069,7.262434005737305
1690959884.921456,123551,7.344266891479492
1690959913.735481,123610,7.355766296386719
1690959925.3948526,123634,7.314822196960449
1690959941.4894803,123667,7.346846580505371
1690960154.6528752,124104,7.35472297668457
1690960186.9515061,124170,7.332796096801758
1690960200.5317583,124198,7.429964542388916
1690960211.3245542,124220,7.393359661102295
1690960363.995603,124533,7.377476692199707
1690960451.3700347,124712,7.371585845947266
1690960475.2812507,124761,7.349435329437256
1690960476.8283768,124764,7.3676629066467285
1690960482.123196,124775,7.354654312133789
1690960503.6158454,124819,7.3576202392578125
1690960613.38725,125044,7.33140754699707
1690960733.9447134,125291,7.374421119689941
1690961296.9708445,126445,7.386039733886719
1690961374.5640776,126604,7.355520248413086
1690961415.5379918,126688,7.45621919631958
1690961536.5547931,126936,7.410282611846924
1690961562.4780746,126989,7.362447738647461
1690961615.583463,127098,7.353428840637207
1690961680.535983,127231,7.355222702026367
1690961770.2565382,127415,7.350931644439697
1690961832.7099657,127543,7.338680267333984
1690961858.5313973,127596,7.353771209716797
1690961879.0589817,127638,7.379011154174805
1690961932.2579315,127747,7.272556304931641
1690961935.6269875,127754,7.39638090133667
1690961951.2332106,127786,7.2997965812683105
1690961966.848304,127818,7.37887716293335
1690961996.6368852,127879,7.36244010925293
1690962005.4062145,127897,7.374675750732422
1690962110.861992,128113,7.372279167175293
1690962204.5577593,128305,7.346214294433594
1690962255.2569418,128409,7.357855796813965
1690962285.5466967,128471,7.399404525756836
1690962370.455707,128645,7.353038787841797
1690962471.9311452,128853,7.341978549957275
1690962490.9802823,128892,7.41046142578125
1690962615.438137,129147,7.343961715698242
1690962635.0040703,129187,7.348857879638672
1690962699.3829155,129319,7.419027328491211
1690962737.4614806,129397,7.337770462036133
1690962742.3818378,129407,7.382482528686523
1690962748.1612089,129419,7.414447784423828
1690962752.1143687,129427,7.352374076843262
1690962765.8056016,129455,7.3501482009887695
1690962789.219616,129503,7.388298034667969
1690962810.129404,129546,7.392850399017334
1690962872.1134186,129673,7.338571548461914
1690962946.32226,129825,7.367478370666504
1690962995.5566878,129926,7.352853775024414
1690963065.3511655,130069,7.325003623962402
1690963066.7990131,130072,7.405455112457275
1690963112.6595457,130166,7.310563087463379
1690963186.2909052,130317,7.372165679931641
1690963375.1733012,130704,7.376565933227539
1690963389.7172415,130734,7.323695659637451
1690963405.3332653,130766,7.320494651794434
1690963483.8631456,130927,7.353893756866455
1690963513.2327456,130987,7.345154762268066
1690963525.5075414,131012,7.387131214141846
1690963759.7310896,131492,7.322524070739746
1690963765.0268314,131503,7.352128028869629
1690963851.9609733,131681,7.366384506225586
1690963863.1394567,131704,7.350391864776611
1690963878.2698977,131735,7.302928447723389
1690963944.567247,131871,7.346983909606934
1690963947.5565429,131877,7.356594085693359
1690963954.4022536,131891,7.346327781677246
1690964126.1485186,132243,7.352627277374268
1690964254.8937502,132507,7.415915012359619
1690964337.8659453,132677,7.293745040893555
1690964454.946818,132917,7.33393669128418
1690964462.7511125,132933,7.323657512664795
1690964528.6460378,133068,7.308013916015625
1690964596.5008278,133207,7.362688064575195
1690964651.1416862,133319,7.337362289428711
1690964737.990072,133497,7.315101623535156
1690964753.60725,133529,7.35859489440918
1690964788.6879187,133601,7.306471824645996
1690964915.6155367,133861,7.382355690002441
1690964987.338905,134008,7.319477558135986
1690965167.3582458,134377,7.315277099609375
1690965173.7196069,134390,7.365771293640137
1690965215.1493535,134475,7.341583251953125
1690965298.6038594,134646,7.366349697113037
1690965388.3168948,134830,7.326465129852295
1690965399.5925865,134853,7.2895307540893555
1690965401.999983,134858,7.361461162567139
1690965411.7335334,134878,7.35256290435791
1690965416.6510744,134888,7.3101396560668945


==> data/run-02-08-2023_13-20-00-tag-Training_ee.csv <==
Wall time,Step,Value
1690975224.9878523,43,0.18757827579975128
1690975285.009358,168,0.1878194510936737
1690975315.25579,230,0.19297420978546143
1690975317.6635425,235,0.1905723363161087
1690975336.7438688,274,0.18991169333457947
1690975434.8773835,475,0.19046655297279358
1690975465.1784785,537,0.18993377685546875
1690975486.2168167,580,0.18767119944095612
1690975489.5924256,587,0.1894761025905609
1690975513.0477204,635,0.1871139407157898
1690975519.414387,648,0.1885496973991394
1690975552.154967,715,0.19006338715553284
1690975598.1080368,809,0.18970900774002075
1690975698.8174868,1015,0.19052353501319885
1690975854.7235205,1334,0.19081366062164307
1690975856.652847,1338,0.19020625948905945
1690975880.1133819,1386,0.19426754117012024
1690975883.4902172,1393,0.19374114274978638
1690975905.0239668,1437,0.19041690230369568
1690976029.6491597,1692,0.19132590293884277
1690976050.6882727,1735,0.19283783435821533
1690976052.13519,1738,0.19404366612434387
1690976120.589212,1878,0.19161933660507202
1690976140.0955575,1918,0.19365835189819336
1690976198.3333817,2037,0.19191652536392212
1690976277.9720592,2200,0.19550056755542755
1690976330.7835846,2308,0.19456925988197327
1690976370.9405966,2390,0.19365596771240234
1690976417.8533509,2486,0.19162806868553162
1690976418.335713,2487,0.19414611160755157
1690976424.217791,2499,0.19959613680839539
1690976515.5625494,2686,0.19532078504562378
1690976688.093587,3039,0.19762054085731506
1690976781.9348893,3231,0.19471867382526398
1690976789.7522779,3247,0.1967131346464157
1690976818.616749,3306,0.19451403617858887
1690976971.546017,3619,0.19590815901756287
1690976972.6041708,3621,0.19703125953674316
1690976997.0327363,3671,0.20039962232112885
1690977031.6926632,3742,0.19683003425598145
1690977067.404513,3815,0.1963317096233368
1690977070.7804627,3822,0.20051227509975433
1690977136.8415363,3957,0.19868531823158264
1690977313.2633116,4318,0.19956021010875702
1690977353.8023448,4401,0.20042653381824493
1690977398.8637726,4493,0.1994832456111908
1690977407.170642,4510,0.19961059093475342
1690977488.8585796,4677,0.19903576374053955
1690977543.6235669,4789,0.20018130540847778
1690977633.0089233,4972,0.20118612051010132
1690977712.674781,5135,0.2016122192144394
1690977815.802448,5346,0.20206746459007263
1690977822.650242,5360,0.2031860202550888
1690978000.6022863,5724,0.2041257619857788
1690978069.5223706,5865,0.20416259765625
1690978090.4684365,5908,0.20451754331588745
1690978131.1105778,5991,0.2039458006620407
1690978233.7660031,6201,0.2068406045436859
1690978243.0240083,6220,0.20773383975028992
1690978277.221067,6290,0.20535561442375183
1690978416.6357377,6575,0.20510803163051605
1690978477.7446396,6700,0.21207137405872345
1690978483.6377742,6712,0.20824573934078217
1690978553.5352478,6855,0.20883877575397491
1690978608.301401,6967,0.20637479424476624
1690978700.608755,7156,0.207128643989563
1690978811.5455778,7383,0.2093621790409088
1690978849.6877055,7461,0.21202442049980164
1690978851.22795,7464,0.21049293875694275
1690978874.6944258,7512,0.21090202033519745
1690979014.8560536,7799,0.2123708724975586
1690979032.0400584,7834,0.2137306183576584
1690979109.263404,7992,0.21456392109394073
1690979145.866973,8067,0.2156536877155304
1690979201.5577888,8181,0.21104617416858673
1690979221.641653,8222,0.21695351600646973
1690979291.0513062,8364,0.21511656045913696
1690979356.9874136,8499,0.21778900921344757
1690979361.9168808,8509,0.21454235911369324
1690979407.3913543,8602,0.21718697249889374
1690979542.7900162,8879,0.21535256505012512
1690979570.6067557,8936,0.21651297807693481
1690979598.9892044,8994,0.21714255213737488
1690979729.5262754,9261,0.21917524933815002
1690979831.1815033,9469,0.22128313779830933
1690979873.1667323,9555,0.22101548314094543
1690979879.5448453,9568,0.22160308063030243
1690979943.5504763,9699,0.22197070717811584
1690980014.4206293,9844,0.2208390235900879
1690980045.6980093,9908,0.22259247303009033
1690980226.0371897,10277,0.22183354198932648
1690980229.5190482,10284,0.22292910516262054
1690980286.1753948,10400,0.22675050795078278
1690980325.2761807,10480,0.2277865707874298
1690980346.328605,10523,0.22708046436309814
1690980387.84614,10608,0.22505882382392883
1690980472.402163,10781,0.22863216698169708
1690980532.0519946,10903,0.23036569356918335
1690980533.4988644,10906,0.2287316471338272
1690980563.328054,10967,0.23180559277534485
1690980567.280389,10975,0.23117071390151978
1690980589.792958,11021,0.23118503391742706
1690980629.8491626,11103,0.2306235432624817
1690980784.789984,11420,0.23526406288146973
1690980810.6619036,11473,0.232162207365036
1690980840.0070894,11533,0.23546858131885529
1690980856.610739,11567,0.23528441786766052
1690980914.7294126,11686,0.2344786524772644
1690980950.9415207,11760,0.24033184349536896
1690981053.5497751,11970,0.23458033800125122
1690981055.9607646,11975,0.24064022302627563
1690981148.843138,12165,0.24234677851200104
1690981210.428472,12291,0.24434515833854675
1690981396.6461968,12672,0.24687404930591583
1690981497.3234417,12878,0.25076034665107727
1690981574.0805335,13035,0.2497583031654358
1690981587.3010232,13062,0.25149115920066833
1690981824.30539,13547,0.25585508346557617
1690981849.3198113,13598,0.2571682035923004
1690981860.5138748,13621,0.2620278298854828
1690981953.38237,13811,0.2580931484699249
1690982085.380575,14081,0.26416200399398804
1690982154.301962,14222,0.2711987793445587
1690982189.9320486,14295,0.27302953600883484
1690982211.4502153,14339,0.2736406922340393
1690982264.7429638,14448,0.27524903416633606
1690982358.0794857,14639,0.2818509340286255
1690982372.6533945,14669,0.27744024991989136
1690982426.9088893,14780,0.28043949604034424
1690982472.8841093,14874,0.28639060258865356
1690982766.2504137,15474,0.30551832914352417
1690982782.8494806,15508,0.3068172335624695
1690982896.6644387,15741,0.32059788703918457
1690982908.442557,15765,0.32034093141555786
1690983080.4756956,16117,0.3495192527770996
1690983145.456969,16250,0.36078163981437683
1690983180.6940587,16322,0.3792349100112915
1690983419.182884,16810,0.4684942960739136
1690983442.6323915,16858,0.48201876878738403
1690983544.80023,17067,0.5980579853057861
1690983559.95211,17098,0.6193439960479736
1690983667.572785,17318,0.8672128915786743
1690983678.2762048,17340,0.9054244756698608
1690983777.9901395,17544,1.1248738765716553
1690983784.839939,17558,1.1312850713729858
1690983799.0265372,17587,1.157958984375
1690984221.8035033,18452,1.3441945314407349
1690984546.806864,19117,1.4111063480377197
1690984572.6683693,19170,1.4028059244155884
1690984749.7130435,19532,1.4372857809066772
1690984802.9919066,19641,1.4417967796325684
1690984809.8499885,19655,1.4491326808929443
1690984847.4880676,19732,1.4431736469268799
1690984903.682261,19847,1.4623456001281738
1690984976.4682696,19996,1.4694592952728271
1690985004.8705883,20054,1.478797197341919
1690985009.2149382,20063,1.4707508087158203
1690985046.3691916,20139,1.4818544387817383
1690985098.2255404,20245,1.483046054840088
1690985102.093693,20253,1.4854979515075684
1690985136.8336873,20324,1.495591163635254
1690985194.000915,20441,1.490138292312622
1690985242.36812,20540,1.4997690916061401
1690985242.8508265,20541,1.506500482559204
1690985261.4034257,20579,1.5041494369506836
1690985359.6604097,20780,1.5215694904327393
1690985361.107376,20783,1.504477620124817
1690985385.0538383,20832,1.507091999053955
1690985396.832386,20856,1.5197856426239014
1690985506.815983,21081,1.5255823135375977
1690985538.0983276,21145,1.5336694717407227
1690985581.0434778,21233,1.5334585905075073
1690985623.6178534,21320,1.5295078754425049
1690985658.8214996,21392,1.5359100103378296
1690985723.297173,21524,1.5498249530792236
1690985882.225137,21849,1.5586535930633545
1690986076.2646706,22246,1.5743656158447266
1690986099.1470213,22293,1.5697743892669678
1690986117.7847967,22331,1.5746395587921143
1690986131.500119,22359,1.5768649578094482
1690986187.2032828,22473,1.5866408348083496
1690986367.0695622,22841,1.5958778858184814
1690986512.6662455,23139,1.6114873886108398
1690986517.5843596,23149,1.6097662448883057
1690986539.116556,23193,1.5972398519515991
1690986551.752242,23219,1.5972013473510742
1690986585.0690355,23287,1.5994181632995605
1690986621.6744628,23362,1.608563780784607
1690986653.9210474,23428,1.6066004037857056
1690986709.2099662,23541,1.6139785051345825
1690986772.7319381,23671,1.6086642742156982
1690986778.1459734,23682,1.6081178188323975
1690986787.8910587,23702,1.610486626625061
1690986903.753674,23939,1.6195945739746094
1690987005.90158,24148,1.6130133867263794
1690987071.9307287,24283,1.604193925857544
1690987072.895598,24285,1.6098017692565918
1690987091.4286485,24323,1.617950201034546
1690987102.7258847,24346,1.6164066791534424
1690987237.6281366,24622,1.6220104694366455
1690987285.5277715,24720,1.631193995475769
1690987289.3912706,24728,1.6131014823913574
1690987374.4372787,24902,1.6243295669555664
1690987390.5741189,24935,1.6230354309082031
1690987426.799981,25009,1.618363618850708
1690987546.4932728,25254,1.6282153129577637
1690987585.1221116,25333,1.6361727714538574
1690987613.9867425,25392,1.6401218175888062
1690987819.8147984,25813,1.639906883239746
1690987836.9006984,25848,1.6394160985946655
1690987873.1037548,25922,1.6320750713348389
1690987943.9869351,26067,1.6441056728363037
1690987987.5412426,26156,1.6408494710922241
1690988059.8417735,26304,1.641118049621582
1690988141.4236856,26471,1.641932487487793
1690988301.2824159,26798,1.6444618701934814
1690988301.7645142,26799,1.6405234336853027
1690988316.9191966,26830,1.6396044492721558
1690988469.8893125,27143,1.6489853858947754
1690988475.7834706,27155,1.635054588317871
1690988477.7116938,27159,1.6419379711151123
1690988478.193852,27160,1.6532325744628906
1690988534.5008469,27275,1.6477477550506592
1690988647.3677347,27506,1.6496809720993042
1690988695.260819,27604,1.6430341005325317
1690988712.4298084,27639,1.6523985862731934
1690988803.8616385,27826,1.6475310325622559
1690988848.3649936,27917,1.656019926071167
1690988873.7455306,27969,1.66470468044281
1690989103.4419162,28439,1.6470515727996826
1690989109.8056443,28452,1.6408064365386963
1690989154.7919195,28544,1.6646111011505127
1690989168.9868305,28573,1.6401231288909912
1690989363.4392397,28971,1.6461396217346191
1690989376.1836436,28997,1.6561131477355957
1690989408.4429467,29063,1.6532666683197021
1690989476.4405894,29202,1.655500054359436
1690989506.75097,29264,1.6643588542938232
1690989608.425391,29472,1.6650609970092773
1690989616.2490058,29488,1.6533782482147217
1690989652.3670342,29562,1.6605311632156372
1690989676.7962856,29612,1.6553807258605957
1690989783.4611537,29830,1.6572926044464111
1690989869.5095706,30006,1.6637858152389526
1690989882.2508097,30032,1.6531634330749512
1690989911.974732,30093,1.6649386882781982
1690989952.1500123,30175,1.6619038581848145
1690989985.8427832,30244,1.6458756923675537
1690990026.8946347,30328,1.662419080734253
1690990096.8094609,30471,1.6656368970870972
1690990166.2291534,30613,1.6541969776153564
1690990212.1872916,30707,1.6611931324005127
1690990219.0386055,30721,1.661447286605835
1690990554.3868413,31407,1.6677788496017456
1690990572.4480217,31444,1.6652021408081055
1690990696.1059146,31697,1.6739022731781006
1690990786.0750806,31881,1.662326455116272
1690990813.493838,31937,1.6599650382995605
1690990817.8353758,31946,1.6715385913848877
1690990846.7058418,32005,1.674478530883789
1690990929.743416,32175,1.6701200008392334
1690990945.9671483,32208,1.6828734874725342
1690991057.388038,32436,1.6743167638778687
1690991109.6135437,32543,1.6702518463134766
1690991165.9087577,32658,1.6693354845046997
1690991217.1720233,32763,1.673146367073059
1690991281.67124,32895,1.6778720617294312
1690991285.6355243,32903,1.6773356199264526
1690991350.130962,33035,1.6899598836898804
1690991407.8831391,33153,1.6855703592300415
1690991421.0083065,33180,1.6755225658416748
1690991421.972446,33182,1.6774117946624756
1690991466.0121708,33272,1.679631233215332
1690991500.1832404,33342,1.6803345680236816
1690991516.7855418,33376,1.6806278228759766
1690991530.4981408,33404,1.6878414154052734
1690991689.424239,33729,1.6952548027038574
1690991693.7654676,33738,1.689062237739563
1690991699.668537,33750,1.6910243034362793
1690991708.9412827,33769,1.6876132488250732
1690991717.2356536,33786,1.6915594339370728
1690991743.6023443,33840,1.6821445226669312
1690991749.485536,33852,1.6965208053588867
1690991761.7613182,33877,1.6906301975250244
1690991779.8090696,33914,1.6986773014068604
1690991830.7809541,34018,1.7035659551620483
1690991840.04018,34037,1.6962401866912842
1690991891.331146,34142,1.6946473121643066
1690991999.36507,34363,1.706267237663269
1690992009.6014419,34384,1.6976344585418701
1690992079.01091,34526,1.7042269706726074
1690992115.223544,34600,1.7125377655029297
1690992205.1042938,34784,1.7110207080841064
1690992473.9965568,35334,1.746168613433838
1690992484.2260349,35355,1.7542243003845215
1690992488.1923938,35363,1.7379804849624634
1690992495.4268224,35378,1.74593985080719
1690992547.2813299,35484,1.7699530124664307
1690992591.302276,35574,1.7593413591384888
1690992688.050512,35772,1.7798197269439697
1690992691.5352387,35779,1.7848145961761475
1690992726.1884413,35850,1.7803972959518433
1690992776.9837503,35954,1.7977678775787354
1690992785.2824697,35971,1.8126614093780518
1690992818.1442018,36038,1.8114497661590576
1690992920.3646655,36247,1.8561904430389404
1690992934.585003,36276,1.8537745475769043
1690993107.609751,36630,1.9477444887161255
1690993122.2915854,36660,1.9466853141784668
1690993175.0012608,36768,1.9994109869003296
1690993200.487663,36820,1.9970052242279053
1690993215.555267,36851,2.003370523452759
1690993243.4591606,36908,2.0372049808502197
1690993387.603571,37203,2.193347930908203
1690993511.271188,37456,2.3602943420410156
1690993527.8729749,37490,2.3637328147888184
1690993662.4109306,37765,2.5504016876220703
1690993717.1586401,37877,2.605508804321289
1690993871.6249466,38193,2.8603005409240723
1690993992.4198387,38440,3.2023825645446777
1690994000.2344923,38456,3.127163887023926
1690994129.7187304,38721,3.1132702827453613
1690994188.4223213,38841,3.3862738609313965
1690994257.2653801,38982,3.4639923572540283
1690994269.05354,39006,3.2885656356811523
1690994411.2593856,39297,3.3313770294189453
1690994609.8178713,39703,3.581686496734619
1690994623.4313385,39731,3.4342026710510254
1690994648.3307395,39782,3.609426736831665
1690994695.8418357,39879,3.648106575012207
1690994710.9121678,39910,3.472254991531372
1690994713.4306667,39915,3.4507265090942383
1690994765.1740093,40021,3.523045539855957
1690994900.2233956,40297,3.4453117847442627
1690994999.875765,40501,3.875248670578003
1690995071.8115084,40648,3.8172736167907715
1690995079.6222098,40664,3.5848288536071777
1690995081.5515125,40668,3.774169683456421
1690995097.687423,40701,3.5804195404052734
1690995107.4420586,40721,3.730370283126831
1690995143.1581151,40794,3.556696891784668
1690995263.8541791,41041,3.757807970046997
1690995363.6176732,41245,3.823697566986084
1690995376.7481954,41272,3.5347020626068115
1690995411.0195856,41342,3.769199848175049
1690995507.7772782,41540,3.74674129486084
1690995515.620527,41556,3.5734639167785645
1690995739.5049593,42014,3.5375964641571045
1690995798.5881054,42135,3.609100103378296
1690995852.3517363,42245,3.906493663787842
1690995953.1157959,42451,3.7284483909606934
1690995961.8960667,42469,3.5708131790161133
1690996064.5165684,42679,3.5868468284606934
1690996212.6113944,42982,3.768709182739258
1690996357.8620439,43279,4.133833885192871
1690996475.1622107,43519,3.7992801666259766
1690996492.251136,43554,3.794346809387207
1690996518.612722,43608,3.96614933013916
1690996534.2540505,43640,3.4429543018341064
1690996569.508829,43712,3.8681540489196777
1690996582.7432806,43739,3.938823699951172
1690996584.6734328,43743,3.7695159912109375
1690996615.4671962,43806,3.6329193115234375
1690996707.304812,43994,3.5997979640960693
1690996746.40474,44074,3.930495023727417
1690996808.4933844,44201,3.996452808380127
1690996811.9772925,44208,3.8441686630249023
1690996833.4996536,44252,3.9048476219177246
1690996859.3897455,44305,3.7307913303375244
1690996996.759832,44586,3.7160606384277344
1690997102.8795273,44803,4.048262119293213
1690997109.7388194,44817,3.5574774742126465
1690997182.0519123,44965,3.752603054046631
1690997351.2474875,45311,3.9854140281677246
1690997355.5895445,45320,3.4960262775421143
1690997381.5667105,45373,3.8960533142089844
1690997447.5224404,45508,3.8585076332092285
1690997521.2952209,45659,3.695530414581299
1690997704.669254,46034,3.759169578552246
1690997732.4687586,46091,3.8282885551452637
1690997771.0869896,46170,3.901345729827881
1690997788.7733455,46206,3.843923568725586
1690997844.0023947,46319,3.9045639038085938
1690997851.818319,46335,4.161108016967773
1690997890.4471424,46414,4.003675937652588
1690997932.4452016,46500,3.7951087951660156
1690998295.1907532,47242,3.5779619216918945
1690998324.5625517,47302,3.7171387672424316
1690998334.320345,47322,3.6191458702087402
1690998416.48605,47490,3.8997180461883545
1690998463.4312804,47586,3.6412405967712402
1690998489.3078434,47639,3.6593542098999023
1690998504.464864,47670,3.8273510932922363
1690998522.0332901,47706,3.6947970390319824
1690998541.144997,47745,3.8923518657684326
1690998608.5409496,47883,3.883065700531006
1690998640.3037155,47948,3.679906129837036
1690998651.6059628,47971,3.7842860221862793
1690998703.3783107,48077,4.023510932922363
1690998754.750585,48182,3.955972194671631
1690998777.2337825,48228,3.9905929565429688
1690998921.3897357,48523,3.8218564987182617
1690999078.8548777,48845,3.966858148574829
1690999288.109214,49273,3.6607308387756348
1690999314.4631786,49327,3.9318127632141113
1690999326.7326033,49352,3.768258810043335
1690999388.3270679,49478,3.5141892433166504
1690999427.9256222,49559,3.734945058822632
1690999457.7558768,49620,4.255581378936768
1690999646.9188821,50007,3.8538436889648438
1690999671.3359203,50057,3.8558504581451416
1690999716.8367827,50150,3.846355438232422
1690999724.660974,50166,4.0274810791015625
1690999739.3340292,50196,3.6444406509399414
1690999774.9551585,50269,3.7965517044067383
1690999951.4529386,50630,3.775284767150879
1691000044.3323104,50820,3.914721727371216
1691000122.6347618,50980,3.604088544845581
1691000198.3613596,51135,4.100839138031006
1691000243.8285952,51228,3.8030834197998047
1691000270.7788584,51283,3.8554232120513916
1691000300.0205722,51343,3.6706106662750244
1691000499.5312521,51751,3.7755284309387207
1691000522.9960845,51799,3.717843770980835
1691000526.8544605,51807,4.153204917907715
1691000599.28781,51955,3.6646876335144043
1691000622.1784198,52002,3.768068313598633
1691000654.5201287,52068,3.7957160472869873
1691000737.5607133,52238,3.6210641860961914
1691000764.49449,52293,4.089585781097412
1691000794.2321196,52354,3.876833438873291
1691000871.0100667,52511,3.6063427925109863
1691000879.790501,52529,3.588707447052002
1691000955.123648,52683,3.837970495223999
1691001064.6453726,52907,3.6800074577331543
1691001080.764588,52940,3.944126605987549
1691001155.671642,53093,3.7333545684814453
1691001163.0138829,53108,3.736300468444824
1691001339.4350379,53469,4.08127498626709
1691001455.779665,53707,3.8115382194519043
1691001459.156149,53714,3.619903564453125
1691001461.197431,53718,3.2667016983032227
1691001463.1274748,53722,3.542177677154541
1691001532.0614734,53863,3.948831081390381
1691001553.485557,53907,3.765491008758545
1691001634.6990476,54073,3.8237998485565186
1691001642.0310035,54088,4.009166240692139
1691001652.2710538,54109,3.7676281929016113
1691001659.6008148,54124,3.7699902057647705
1691001717.2355747,54242,3.6413679122924805
1691001937.2117846,54692,3.580479145050049
1691001993.9940233,54808,3.8857815265655518
1691002057.5373027,54938,4.02938175201416
1691002079.5381944,54983,3.7376456260681152
1691002182.736934,55194,3.526853084564209
1691002234.4975035,55300,4.022944450378418
1691002236.039137,55303,3.8040332794189453
1691002248.6844828,55329,3.893214702606201
1691002263.84075,55360,3.7206268310546875
1691002353.8397348,55544,3.9727354049682617
1691002357.6994646,55552,3.9285943508148193
1691002436.8732975,55714,3.7722556591033936
1691002462.8455486,55767,3.8739821910858154
1691002621.702013,56092,3.8355607986450195
1691002741.9044182,56338,4.140170574188232
1691002825.0278804,56508,3.6792991161346436
1691002831.893542,56522,3.940286159515381
1691002874.3872025,56609,3.78944730758667
1691002961.86255,56788,4.0316948890686035
1691002977.983429,56821,3.9565341472625732
1691003065.5658495,57000,3.7239909172058105
1691003212.1945577,57300,3.937117338180542
1691003215.196413,57306,3.6418066024780273
1691003302.6791503,57485,4.024017810821533
1691003437.5727928,57761,3.9685025215148926
1691003699.0317893,58296,3.710916042327881
1691003769.9153173,58441,3.7993109226226807
1691003826.686036,58557,4.067787170410156
1691003868.203528,58642,3.889662027359009
1691003906.3460798,58720,3.8924918174743652
1691003919.5866659,58747,3.8861536979675293
1691003927.8821044,58764,3.849151611328125
1691004058.324589,59031,3.887021780014038
1691004172.73246,59265,3.8040771484375
1691004195.784365,59312,3.7808685302734375
1691004254.8783746,59433,3.434804916381836
1691004356.525743,59641,3.9338903427124023
1691004371.2010362,59671,3.767979621887207
1691004403.9308982,59738,3.851447105407715
1691004619.9935315,60180,3.855867862701416
1691004622.8863435,60186,4.179769515991211
1691004633.7055252,60208,3.7636990547180176
1691004677.628777,60298,3.6352734565734863
1691004764.7035437,60476,3.524482250213623
1691005080.8614807,61123,3.698720932006836
1691005121.420506,61206,3.821498394012451
1691005156.1733682,61277,3.675445079803467
1691005235.4019382,61439,3.769639253616333
1691005282.3091888,61535,4.097792625427246
1691005353.643008,61681,3.945409059524536
1691005577.9231255,62140,3.7946088314056396
1691005617.036806,62220,3.6287760734558105
1691005762.2143652,62517,3.9913744926452637
1691005777.3698542,62548,3.752638101577759
1691005781.2279756,62556,3.936096668243408
1691005937.1271214,62875,3.879720449447632
1691006010.5111945,63025,3.627333879470825
1691006106.2613926,63221,3.9927005767822266
1691006173.7445657,63359,3.8243956565856934
1691006207.909561,63429,3.8145062923431396
1691006208.3917224,63430,3.7379350662231445
1691006249.478934,63514,3.986956834793091
1691006326.6931567,63672,3.879150390625
1691006421.4902434,63866,3.982682943344116
1691006481.6520238,63989,3.690382957458496
1691006535.437003,64099,4.038804054260254
1691006597.500367,64226,3.78415584564209
1691006737.3046014,64512,3.623304843902588
1691006742.1263316,64522,3.7451586723327637
1691006823.2949524,64688,3.7039430141448975
1691006921.9536862,64890,3.9370851516723633
1691007002.5726752,65055,3.78004789352417
1691007095.9136608,65246,3.7216405868530273
1691007118.9071524,65293,3.6417975425720215
1691007159.5502791,65376,3.7895407676696777
1691007196.1249037,65451,3.9252166748046875
1691007211.290741,65482,3.9052486419677734
1691007270.0597281,65602,3.864582061767578
1691007290.5132546,65644,3.899352788925171
1691007322.7446487,65710,4.0847673416137695
1691007419.564385,65908,3.7382726669311523
1691007488.9792793,66050,3.6904807090759277
1691007610.5838337,66299,3.9449622631073
1691007781.1637032,66648,3.875603437423706
1691007849.5931501,66788,3.6127848625183105
1691007928.2534516,66949,3.706997871398926
1691007941.8759477,66977,3.5836613178253174
1691007963.8937082,67022,3.5292716026306152
1691008168.6289725,67441,3.8159027099609375
1691008185.331075,67475,3.6108782291412354
1691008204.3425732,67514,3.8973207473754883
1691008570.8920586,68264,3.829193592071533
1691008579.6750164,68282,3.951320171356201
1691008627.076728,68379,4.086029052734375
1691008651.9823148,68430,3.830535411834717
1691008692.5152392,68513,3.9482264518737793
1691008730.6319907,68591,3.7205231189727783
1691008896.2867815,68930,3.913801670074463
1691008925.1500642,68989,3.8339033126831055
1691009014.6408324,69172,3.875270128250122
1691009021.3912196,69186,4.001891613006592
1691009153.3215861,69456,3.625096321105957
1691009163.6510274,69477,3.848902702331543
1691009254.454921,69663,3.639845848083496
1691009282.3541245,69720,3.8742547035217285
1691009321.038298,69799,3.5709688663482666
1691009378.167295,69916,4.0302734375
1691009645.40856,70463,4.011784076690674
1691009660.5578306,70494,3.894557476043701
1691009703.1410499,70581,3.6746764183044434
1691009740.1942701,70657,3.857006072998047
1691009866.7206774,70916,3.976287364959717
1691009906.2912965,70997,3.859117031097412
1691010061.697413,71315,3.962339401245117
1691010117.3728218,71429,3.9892313480377197
1691010178.9447417,71555,4.2555084228515625
1691010191.6804097,71581,3.8220930099487305
1691010248.3371618,71697,3.823723793029785
1691010323.6136112,71851,3.931302070617676
1691010350.991832,71907,3.865865707397461
1691010375.886668,71958,3.7683794498443604
1691010386.6947868,71980,3.734900951385498
1691010402.821881,72013,3.8454151153564453
1691010414.9770472,72038,3.6954703330993652
1691010493.1558485,72198,3.7196879386901855
1691010531.2792134,72276,3.5966787338256836
1691010542.0884998,72298,3.5382015705108643
1691010543.053372,72300,3.54120135307312
1691010592.8419468,72402,3.564715623855591
1691010594.2884202,72405,4.159303665161133
1691010669.5792818,72559,4.145124435424805
1691010750.1725702,72724,3.4661624431610107
1691010823.5214381,72874,4.243213653564453
1691010889.950693,73010,3.94466495513916
1691010973.0414207,73180,3.911186456680298
1691011040.9037962,73319,3.870821952819824
1691011271.08338,73790,3.829972743988037
1691011273.4943268,73795,3.8437623977661133
1691011296.4672287,73842,3.5692930221557617
1691011325.800545,73902,3.6904149055480957
1691011336.9903815,73925,3.938256025314331
1691011379.6655753,74012,3.7140493392944336
1691011465.643337,74188,3.8391010761260986
1691011469.021071,74195,4.114548683166504
1691011796.8719149,74866,3.714224100112915
1691011814.4367657,74902,3.6940388679504395
1691011931.21518,75141,3.5645525455474854
1691011946.3682542,75172,3.628453493118286
1691012091.9880815,75470,3.9690070152282715
1691012100.7696662,75488,3.8989622592926025
1691012139.8494809,75568,3.7338242530822754
1691012170.1447847,75630,3.699005603790283
1691012203.362181,75698,3.69138240814209
1691012316.1624334,75929,3.732011556625366
1691012378.7030628,76057,3.8905928134918213
1691012399.746363,76100,3.671440601348877
1691012458.0269296,76219,3.8061282634735107
1691012562.058353,76432,4.000175476074219
1691012586.9585202,76483,3.456876754760742
1691012657.3057141,76627,3.8591392040252686
1691012680.267245,76674,3.9009275436401367
1691012695.902838,76706,4.083592891693115
1691012737.3978827,76791,4.05227518081665
1691012794.0597506,76907,3.931539535522461
1691012797.5358744,76914,3.7323946952819824
1691012802.9406242,76925,3.4806971549987793
1691012936.792962,77199,3.808626651763916
1691012998.3537042,77325,3.7367377281188965
1691013064.744668,77461,3.8636810779571533
1691013098.9228542,77531,3.802347421646118
1691013154.2188785,77644,3.8609981536865234
1691013231.7930737,77803,3.496987819671631
1691013280.23946,77902,3.8426432609558105
1691013394.5127134,78136,3.5719058513641357
1691013430.2161078,78209,4.162594795227051
1691013458.075842,78266,3.5060386657714844
1691013707.2487476,78776,3.5919151306152344
1691013740.44514,78844,3.842088460922241
1691013778.094447,78921,3.7623071670532227
1691013784.9485543,78935,3.469061851501465
1691013804.0544171,78974,3.8486292362213135
1691013819.7057898,79006,3.678048610687256
1691013968.2087944,79310,3.5052967071533203
1691014021.4050863,79419,3.9351532459259033
1691014108.9352694,79598,3.808844804763794
1691014120.1295366,79621,3.5386037826538086
1691014213.9277067,79813,3.847583055496216
1691014293.5557754,79976,3.5303328037261963
1691014304.8464034,79999,3.96935772895813
1691014320.9716358,80032,3.663013458251953
1691014322.9010003,80036,4.0162672996521
1691014354.6596234,80101,3.5852768421173096
1691014386.4127667,80166,4.027906894683838
1691014477.396756,80352,3.7281875610351562
1691014496.3993924,80391,3.960207939147949
1691014504.2204506,80407,3.9811291694641113
1691014574.5622768,80551,4.023320198059082
1691014587.3025048,80577,3.4049947261810303
1691014605.3522978,80614,3.6014981269836426
1691014709.381777,80827,3.594669818878174
1691014792.4556499,80997,3.8555030822753906
1691014801.7303352,81016,3.6130685806274414
1691014851.5175729,81118,4.079071998596191
1691014980.5576074,81382,3.5347065925598145
1691015035.7475617,81495,4.0095930099487305
1691015052.8275676,81530,3.658109188079834
1691015259.5329826,81953,3.543545722961426
1691015322.06938,82081,3.746523380279541
1691015642.6592317,82737,3.870999813079834
1691015659.2506895,82771,4.088075637817383
1691015688.9662087,82832,4.011064529418945
1691015697.8472362,82850,4.039050102233887
1691015734.4077327,82925,3.673820734024048
1691015808.2312934,83076,3.89241886138916
1691015833.6028218,83128,3.928766965866089
1691015902.019055,83268,3.851950168609619
1691016020.7128034,83511,3.769237995147705
1691016143.8271387,83763,3.6023783683776855
1691016222.4771185,83924,3.533877372741699
1691016245.9228475,83972,3.4772160053253174
1691016340.688681,84166,3.948718547821045
1691016356.3186347,84198,3.8367860317230225
1691016360.1808376,84206,3.877933979034424
1691016452.5381885,84395,3.668376922607422
1691016459.8728569,84410,3.855268955230713
1691016492.1034818,84476,3.8241286277770996
1691016553.7527082,84602,4.109397888183594
1691016595.2400122,84687,3.7479782104492188
1691016621.6847281,84741,3.4451255798339844
1691016659.8099759,84819,3.9118194580078125
1691016758.4439373,85021,3.9707839488983154
1691016774.0703201,85053,3.844090223312378
1691016792.1139429,85090,3.787198543548584
1691016831.211321,85170,3.6630992889404297
1691016905.0171072,85321,3.9175798892974854
1691016996.8897548,85509,4.136281967163086
1691017012.0402272,85540,3.8068246841430664
1691017028.153671,85573,3.98207950592041
1691017083.8318431,85687,4.247929573059082
1691017114.6175892,85750,3.836923122406006
1691017229.8168762,85986,3.9533982276916504
1691017244.008906,86015,3.7098965644836426
1691017458.0505745,86453,3.7023208141326904
1691017550.7954435,86643,3.7719357013702393
1691017554.2730253,86650,3.7615294456481934
1691017618.3113327,86781,3.8880550861358643
1691017624.6825526,86794,3.8647372722625732
1691017647.1633742,86840,3.9088354110717773
1691017659.7972858,86866,3.7029905319213867
1691017729.6637282,87009,3.7625255584716797
1691017917.737154,87394,3.4506592750549316
1691017945.6368067,87451,3.898071050643921
1691017997.3429034,87557,3.9422078132629395
1691018029.1871011,87622,3.5806009769439697
1691018051.0875325,87667,4.215189456939697
1691018130.8045032,87830,3.7161154747009277
1691018259.724327,88094,3.7822980880737305
1691018281.2380893,88138,3.677018404006958
1691018397.0127206,88375,4.160490036010742
1691018429.7405548,88442,4.011776447296143
1691018543.4897108,88675,3.601386547088623
1691018588.4604375,88767,4.016615867614746
1691018612.4617403,88816,4.099908351898193
1691018664.749897,88923,4.144956111907959
1691018830.813351,89263,3.6993885040283203
1691018872.2922537,89348,3.749985456466675
1691018880.1342275,89364,3.6009061336517334
1691019066.7248237,89746,3.5607690811157227
1691019075.0248532,89763,3.833974838256836
1691019129.2467904,89874,3.7798256874084473
1691019138.5066297,89893,4.223188400268555
1691019178.0667624,89974,3.7844154834747314
1691019208.3739858,90036,3.731745719909668
1691019307.1023393,90238,3.4388375282287598
1691019411.1079865,90451,3.838533878326416
1691019716.020398,91075,3.788144588470459
1691019725.7678602,91095,3.7496306896209717
1691019826.393068,91301,3.7968742847442627
1691019911.3967216,91475,3.3494296073913574
1691019984.632196,91625,3.7651305198669434
1691019994.4788985,91645,3.987084150314331
1691019995.9253516,91648,3.7381744384765625
1691020026.2402434,91710,3.6370623111724854
1691020037.4278855,91733,4.033319473266602
1691020038.873614,91736,3.631899833679199
1691020214.3276296,92095,3.5481646060943604
1691020226.9604518,92121,3.8387959003448486
1691020288.5398018,92247,3.921433448791504
1691020319.3177586,92310,3.8819637298583984
1691020524.4525764,92730,3.7966935634613037
1691020553.3150241,92789,3.7967851161956787
1691020554.2791862,92791,4.069458484649658
1691020569.4343526,92822,3.683711290359497
1691020604.171377,92893,3.9233222007751465
1691020718.520054,93127,3.658998489379883
1691020765.8865225,93224,3.963253974914551
1691020887.093573,93472,3.5241594314575195
1691021097.177341,93902,3.7005653381347656
1691021175.346265,94062,3.8476576805114746
1691021331.1970541,94381,3.9530959129333496
1691021352.6050417,94425,3.8618416786193848
1691021407.3011382,94537,3.6840667724609375
1691021528.4753284,94785,3.6054091453552246
1691021580.674891,94892,4.15281867980957
1691021648.6021855,95031,3.935567617416382
1691021661.8181179,95058,3.908163070678711
1691021723.956028,95185,3.6034884452819824
1691021790.8282301,95322,3.9743494987487793
1691021818.2241414,95378,4.1372199058532715
1691021833.858568,95410,3.9382357597351074
1691021868.4920514,95481,3.697723627090454
1691022054.163411,95861,3.826301097869873
1691022097.6770856,95950,4.044534683227539
1691022108.8630002,95973,3.9094860553741455
1691022138.2024562,96033,3.6883299350738525
1691022269.599447,96302,3.7212512493133545
1691022308.5673065,96382,3.527987241744995
1691022349.6677074,96466,3.85227370262146
1691022369.1518176,96506,3.8474855422973633
1691022383.8109128,96536,3.7540626525878906
1691022415.5592277,96601,3.6894900798797607
1691022431.1970606,96633,3.843381404876709
1691022619.7546594,97019,3.631467819213867
1691022687.1898546,97157,3.989932060241699
1691022721.4165828,97227,3.5013766288757324
1691022755.6673727,97297,3.540736675262451
1691022814.2325835,97417,3.9706244468688965
1691022835.7424574,97461,3.8763184547424316
1691022902.1343985,97597,3.8469953536987305
1691022930.0177593,97654,3.9032814502716064
1691022973.4234273,97743,3.8212525844573975
1691022999.8600814,97797,3.71763277053833
1691023038.9306176,97877,3.825570583343506
1691023092.6925485,97987,3.9150400161743164
1691023097.5124528,97997,3.6318423748016357
1691023167.36963,98140,3.8748273849487305
1691023203.070273,98213,3.4787955284118652
1691023296.8578258,98405,3.832153558731079
1691023331.0043037,98475,3.8712105751037598
1691023354.9311316,98524,3.728343963623047
1691023394.9679873,98606,3.7125346660614014
1691023467.8420808,98755,3.8413262367248535
1691023583.0386121,98991,3.7390975952148438
1691023614.7896886,99056,3.820293426513672
1691023835.2495131,99507,3.868828058242798
1691023845.4734175,99528,3.5676870346069336
1691023886.9599042,99613,4.091221332550049
1691023887.9236817,99615,3.4876978397369385
1691024019.8308825,99885,3.830660820007324
1691024215.221808,100285,3.996220350265503
1691024234.3388884,100324,3.5078773498535156
1691024315.3832927,100490,3.930385112762451
1691024353.0005562,100567,3.929105520248413
1691024364.1895308,100590,3.3897998332977295
1691024443.2962356,100752,3.788947582244873
1691024495.6020021,100859,4.07556676864624
1691024511.227931,100891,3.850367784500122
1691024524.4497595,100918,3.6117773056030273
1691024528.787682,100927,3.7437222003936768
1691024563.5199847,100998,3.7392256259918213
1691024600.1112702,101073,3.510377883911133
1691024640.7457294,101156,3.7424697875976562
1691024679.3375187,101235,3.9783215522766113
1691024728.630024,101336,3.7394919395446777
1691024738.3736076,101356,3.520375967025757
1691024775.596231,101432,3.901824951171875
1691024803.3988001,101489,3.7638347148895264
1691024808.8010569,101500,3.901566505432129
1691025015.965077,101924,3.63356351852417
1691025025.7067368,101944,3.8960988521575928
1691025200.0713491,102301,3.8357138633728027
1691025203.5465739,102308,3.8323607444763184
1691025285.5694933,102476,3.725346803665161
1691025302.164314,102510,3.7444162368774414
1691025317.7950068,102542,3.9419727325439453
1691025344.1268454,102596,3.776825189590454
1691025388.1172893,102686,3.6309099197387695
1691025483.3542714,102881,3.971649646759033
1691025498.496578,102912,4.014424800872803
1691025525.4354007,102967,3.957202434539795
1691025542.525026,103002,3.858165740966797
1691025547.34436,103012,3.448672294616699
1691025642.6936302,103207,3.3435494899749756
1691025696.915401,103318,3.7323496341705322
1691025767.71939,103463,3.8486685752868652
1691025794.614534,103518,3.786992311477661
1691025898.128549,103730,3.5378475189208984
1691026004.6435766,103948,3.4515929222106934
1691026165.291249,104277,3.885519504547119
1691026193.6612556,104335,3.783325672149658
1691026374.3605976,104705,3.627901315689087
1691026425.2045636,104809,3.8305015563964844
1691026432.0573857,104823,3.8327674865722656
1691026441.3187332,104842,3.9746532440185547
1691026461.2810853,104883,3.8473143577575684
1691026468.132058,104897,4.038293361663818
1691026475.4671574,104912,3.6635828018188477
1691026481.833211,104925,3.696197271347046
1691026500.836914,104964,3.7982752323150635
1691026520.4289677,105004,3.5583548545837402
1691026524.766641,105013,3.60010027885437
1691026552.655793,105070,3.8623363971710205
1691026564.3268907,105094,3.411832809448242
1691026647.3848054,105264,3.9103901386260986
1691026648.3495083,105266,4.1204328536987305
1691026730.929153,105435,3.9191088676452637
1691026816.97044,105611,4.194784164428711
1691026861.8209503,105703,3.7495927810668945
1691026897.0502288,105775,3.565547466278076
1691026903.9006462,105789,3.9531259536743164
1691026998.1412873,105982,3.7200536727905273
1691027109.9916112,106211,3.867427349090576
1691027137.8700044,106268,4.126738548278809
1691027197.8722742,106391,3.9351749420166016
1691027283.8294942,106567,3.703556537628174
1691027332.7364464,106667,3.844146728515625
1691027382.9953222,106770,3.824477195739746
1691027546.1369958,107104,3.7061715126037598
1691027869.0311227,107765,3.994997978210449
1691027888.62479,107805,3.8287088871002197
1691027904.7308328,107838,3.7440028190612793
1691027994.5682929,108022,3.8451104164123535
1691028203.6198325,108450,3.7508039474487305
1691028270.5943182,108587,3.620623826980591
1691028404.419302,108861,3.653871536254883
1691028520.6811826,109099,3.5112192630767822
1691028591.0119362,109243,3.7399654388427734
1691028591.4946766,109244,3.7377285957336426
1691028619.7739754,109302,3.6178982257843018
1691028715.4778137,109498,3.800105571746826
1691028717.5067337,109502,3.8545148372650146
1691028756.1084545,109581,3.653336763381958
1691028874.2895205,109823,3.758835792541504
1691028992.083937,110064,3.813035488128662
1691029054.6012182,110192,3.890449047088623
1691029070.7134285,110225,4.068776607513428
1691029110.7469814,110307,4.116348743438721
1691029165.4475555,110419,3.6861839294433594
1691029194.7676017,110479,3.812770366668701
1691029247.4360101,110587,3.3934895992279053
1691029265.098441,110623,3.7165980339050293
1691029274.3562472,110642,3.5873351097106934
1691029321.263562,110738,3.839111328125
1691029342.7765718,110782,3.647669792175293
1691029544.4419973,111195,4.286220550537109
1691029564.509737,111236,3.8041601181030273
1691029607.4334295,111324,3.66261625289917
1691029715.8630197,111546,3.8081936836242676
1691029733.5207772,111582,3.7550501823425293
1691029790.6275463,111699,3.7940239906311035
1691029882.9713597,111888,3.689617156982422
1691029896.576991,111916,3.863581657409668
1691030167.7341633,112471,3.829800605773926
1691030262.479039,112665,3.9692399501800537
1691030281.5835047,112704,3.7644176483154297
1691030378.742976,112903,3.7659153938293457
1691030583.833293,113323,3.9683825969696045
1691030652.707587,113464,3.9777414798736572
1691030714.255327,113590,3.9891958236694336
1691030788.4296637,113742,3.8787195682525635
1691030905.1456127,113981,3.6998181343078613
1691031057.6572936,114293,3.6660194396972656
1691031060.5522857,114299,3.9182863235473633
1691031139.1784809,114460,3.7006263732910156
1691031143.1352074,114468,3.6575417518615723
1691031258.4099011,114704,3.79172682762146
1691031315.5176427,114821,4.091757297515869
1691031450.3271825,115097,3.8804519176483154
1691031476.1729767,115150,4.209530830383301
1691031650.6182392,115507,3.9615225791931152
1691031656.4023879,115519,3.624575614929199
1691031777.0713184,115766,3.8439669609069824
1691031780.4482036,115773,4.236369609832764
1691031832.2557173,115879,4.348185062408447
1691031910.8883603,116040,3.840331554412842
1691031954.8694754,116130,4.023797988891602
1691032080.9403262,116388,3.841198444366455
1691032113.1606553,116454,3.902299404144287
1691032196.6036506,116625,3.6869306564331055
1691032220.625522,116674,3.868521213531494
1691032239.1482718,116712,3.616516351699829
1691032255.7359066,116746,3.8806848526000977
1691032274.2631576,116784,3.7393805980682373
1691032293.3693469,116823,3.9017200469970703
1691032324.1448882,116886,3.7586801052093506
1691032349.9977508,116939,3.538806438446045
1691032369.0025275,116978,3.82214093208313
1691032388.1154866,117017,3.9130845069885254
1691032394.9641874,117031,3.6363611221313477
1691032403.259104,117048,4.1936869621276855
1691032456.0574691,117156,3.962110996246338
1691032465.7962892,117176,3.733248233795166
1691032482.4004235,117210,3.8380680084228516
1691032510.7618158,117268,3.9197192192077637
1691032690.494613,117636,3.8953194618225098
1691032715.387088,117687,3.7184810638427734
1691032783.1986794,117826,3.68466854095459
1691032839.927671,117942,3.703947067260742
1691032947.3100646,118162,4.056464672088623
1691032961.489302,118191,4.253203392028809
1691033186.7111516,118652,3.941147565841675
1691033312.2523901,118909,3.677042007446289
1691033326.4308598,118938,3.716407060623169
1691033356.2380178,118999,3.7037343978881836
1691033504.7320156,119303,3.7592272758483887
1691033586.7306745,119471,3.6726975440979004
1691033625.3171337,119550,3.8292393684387207
1691033835.3216507,119980,3.6271023750305176
1691033842.6516392,119995,4.003813743591309
1691033939.8103015,120194,3.5762107372283936
1691033987.6736646,120292,3.8036231994628906
1691034078.6222334,120478,3.683900833129883
1691034262.7983747,120855,3.6654000282287598
1691034292.0159495,120915,3.6756527423858643
1691034427.8930714,121193,3.719212532043457
1691034428.3749309,121194,3.810091972351074
1691034482.586375,121305,3.5695018768310547
1691034496.1809692,121333,3.9690327644348145
1691034510.8505538,121363,3.896345615386963
1691034530.9156852,121404,4.027466297149658
1691034587.538605,121520,3.817629337310791
1691034623.7404876,121594,4.056225776672363
1691034741.9137547,121836,3.6883130073547363
1691034762.3693786,121878,4.05833625793457
1691034780.030724,121914,3.8124828338623047
1691034869.3847606,122097,4.282653331756592
1691034922.6363752,122206,3.9926748275756836
1691034937.7825854,122237,3.8716671466827393
1691034971.9463398,122307,3.7851295471191406
1691035080.931593,122530,3.665203094482422
1691035126.3621697,122623,3.662390947341919
1691035132.2454166,122635,3.715052604675293
1691035183.46632,122740,4.085610389709473
1691035344.2302372,123069,3.663499355316162
1691035579.640525,123551,3.3623769283294678
1691035608.4834807,123610,3.6236202716827393
1691035620.1572452,123634,3.6156110763549805
1691035636.2706287,123667,3.7735493183135986
1691035849.6515372,124104,3.672398090362549
1691035881.9683585,124170,3.5776360034942627
1691035895.5674665,124198,4.076821804046631
1691035906.3703744,124220,3.995189905166626
1691036059.1659975,124533,4.033871173858643
1691036146.629915,124712,3.763773202896118
1691036170.5516832,124761,3.586726188659668
1691036172.1010456,124764,3.7312469482421875
1691036177.4013908,124775,4.128884792327881
1691036198.9276288,124819,4.042871952056885
1691036308.8225138,125044,3.885529041290283
1691036403.5539079,125238,3.563582181930542


==> data/run-03-08-2023_09-22-14-tag-Training_ee.csv <==
Wall time,Step,Value
1691047358.0108237,43,0.18825767934322357
1691047382.8900073,95,0.18598678708076477
1691047417.9745302,168,0.19118651747703552
1691047448.1948216,230,0.18747133016586304
1691047450.6004522,235,0.1876966953277588
1691047469.6815321,274,0.19185198843479156
1691047486.7246418,309,0.18731790781021118
1691047487.6872783,311,0.1903049349784851
1691047491.5369632,319,0.18903161585330963
1691047567.7123466,475,0.18940603733062744
1691047597.9855068,537,0.19278037548065186
1691047619.007378,580,0.1934448927640915
1691047622.3798995,587,0.18769262731075287
1691047645.8215084,635,0.19046856462955475
1691047652.1826162,648,0.19374912977218628
1691047684.8723824,715,0.19259703159332275
1691047688.8319924,723,0.19100451469421387
1691047730.7809951,809,0.18974930047988892
1691047831.3776643,1015,0.19231563806533813
1691047856.7343693,1067,0.1913490742444992
1691047875.2530797,1105,0.19021208584308624
1691047951.9152217,1262,0.19415226578712463
1691047978.8377907,1317,0.19332551956176758
1691047980.2840705,1320,0.1909588873386383
1691047987.125174,1334,0.19038641452789307
1691047989.0524027,1338,0.1927034556865692
1691048012.4946203,1386,0.1921645700931549
1691048015.868372,1393,0.1917465478181839
1691048037.3827705,1437,0.1928129345178604
1691048094.017548,1553,0.19169782102108002
1691048161.9352717,1692,0.1942974328994751
1691048182.954412,1735,0.19201084971427917
1691048184.3999794,1738,0.19347847998142242
1691048252.7976375,1878,0.1948847472667694
1691048272.2931576,1918,0.19625970721244812
1691048330.4675424,2037,0.19498388469219208
1691048359.6815605,2097,0.19602850079536438
1691048410.0331998,2200,0.19603005051612854
1691048440.7999673,2263,0.19726340472698212
1691048462.7833552,2308,0.19426220655441284
1691048502.9006298,2390,0.19656804203987122
1691048525.8469756,2437,0.19494551420211792
1691048549.783055,2486,0.19615614414215088
1691048550.2648609,2487,0.19614557921886444
1691048556.1412103,2499,0.19357722997665405
1691048572.7359335,2533,0.19543491303920746
1691048647.4065979,2686,0.19633936882019043
1691048674.330076,2741,0.19499897956848145
1691048785.1486137,2968,0.20108121633529663
1691048819.7957473,3039,0.199079692363739
1691048913.5828643,3231,0.19900360703468323
1691048921.3941815,3247,0.2022012174129486
1691048950.2343612,3306,0.1996520310640335
1691049103.0304482,3619,0.1994030475616455
1691049104.0933368,3621,0.19683675467967987
1691049128.5002398,3671,0.1993790864944458
1691049163.1256459,3742,0.19759905338287354
1691049198.8045673,3815,0.19986340403556824
1691049202.1778398,3822,0.19636185467243195
1691049254.485143,3929,0.2008477747440338
1691049268.1782525,3957,0.1993008852005005
1691049307.258075,4037,0.2020062804222107
1691049385.3864434,4197,0.20110782980918884
1691049402.9396977,4233,0.19993308186531067
1691049444.42727,4318,0.20041558146476746
1691049484.9312627,4401,0.1966037154197693
1691049529.9555094,4493,0.20271143317222595
1691049538.2553232,4510,0.2029910683631897
1691049615.9256155,4669,0.20276212692260742
1691049619.8738618,4677,0.19912376999855042
1691049674.5806055,4789,0.20499587059020996
1691049763.88228,4972,0.2020077109336853
1691049829.7705002,5107,0.20559194684028625
1691049843.465399,5135,0.2053004801273346
1691049946.491134,5346,0.20346850156784058
1691049953.3326223,5360,0.20555628836154938
1691050046.1208396,5550,0.20580554008483887
1691050109.6088932,5680,0.2057414948940277
1691050131.1219153,5724,0.20801043510437012
1691050172.5896728,5809,0.20815062522888184
1691050199.9775999,5865,0.2075945883989334
1691050203.3520718,5872,0.20813873410224915
1691050220.9146965,5908,0.20778346061706543
1691050261.5190434,5991,0.20823770761489868
1691050364.099014,6201,0.20753276348114014
1691050373.348212,6220,0.2056298553943634
1691050407.4885805,6290,0.20772945880889893
1691050546.76874,6575,0.21134808659553528
1691050560.9459033,6604,0.2129186987876892
1691050607.8254642,6700,0.20982283353805542
1691050613.7130404,6712,0.21150797605514526
1691050683.5607278,6855,0.20980384945869446
1691050738.2737625,6967,0.21040908992290497
1691050810.512479,7115,0.21545162796974182
1691050830.4784074,7156,0.21404291689395905
1691050941.3321364,7383,0.21169553697109222
1691050979.4319918,7461,0.2139577567577362
1691050980.9709773,7464,0.21688014268875122
1691050988.2004108,7479,0.210500568151474
1691051004.418891,7512,0.21637260913848877
1691051139.6515296,7789,0.21558603644371033
1691051144.4858723,7799,0.2133338451385498
1691051161.6560173,7834,0.22109924256801605
1691051238.8194978,7992,0.21702812612056732
1691051275.3913116,8067,0.21606124937534332
1691051331.0403266,8181,0.21820317208766937
1691051351.1037943,8222,0.21886757016181946
1691051420.4572551,8364,0.22171466052532196
1691051427.309351,8378,0.21803973615169525
1691051486.3314953,8499,0.2181888222694397
1691051491.256549,8509,0.21875634789466858
1691051536.6896608,8602,0.220910906791687
1691051671.984002,8879,0.22271156311035156
1691051696.3904915,8929,0.22378480434417725
1691051699.763282,8936,0.22270900011062622
1691051728.1172476,8994,0.2221076786518097
1691051858.5320175,9261,0.22484776377677917
1691051960.099005,9469,0.2244882434606552
1691052002.0416684,9555,0.22902369499206543
1691052008.410842,9568,0.22428244352340698
1691052063.5786428,9681,0.22245749831199646
1691052072.3602579,9699,0.22717219591140747
1691052143.1486638,9844,0.22862838208675385
1691052174.409348,9908,0.22808246314525604
1691052354.6110928,10277,0.23435772955417633
1691052358.0778804,10284,0.22948788106441498
1691052414.6930041,10400,0.2314792275428772
1691052453.7479832,10480,0.23258745670318604
1691052474.7953281,10523,0.2366563379764557
1691052516.2622972,10608,0.23463408648967743
1691052589.4709709,10758,0.2351962924003601
1691052589.9527817,10759,0.23715579509735107
1691052600.7588449,10781,0.23674733936786652
1691052634.9743392,10851,0.23825737833976746
1691052660.3482735,10903,0.23988410830497742
1691052661.7939897,10906,0.23688790202140808
1691052680.4111915,10944,0.23594066500663757
1691052691.5995398,10967,0.24017614126205444
1691052695.548327,10975,0.23688217997550964
1691052718.04014,11021,0.24131517112255096
1691052758.0728765,11103,0.2432337999343872
1691052767.3383381,11122,0.24212542176246643
1691052912.890368,11420,0.24656963348388672
1691052938.7364576,11473,0.24794583022594452
1691052948.4822278,11493,0.2460492104291916
1691052963.62111,11524,0.24298974871635437
1691052968.0655236,11533,0.24965283274650574
1691052984.659592,11567,0.2468370795249939
1691053042.7138329,11686,0.2506617307662964
1691053078.892563,11760,0.25427064299583435
1691053181.4244561,11970,0.2545924186706543
1691053183.8365366,11975,0.25752800703048706
1691053263.8895624,12139,0.25993314385414124
1691053276.623412,12165,0.2607439458370209
1691053338.1474571,12291,0.26627087593078613
1691053524.1969368,12672,0.2689948081970215
1691053624.8192854,12878,0.28178513050079346
1691053655.0725365,12940,0.28357362747192383
1691053701.4863071,13035,0.28542226552963257
1691053714.6949487,13062,0.2884541451931
1691053724.9282384,13083,0.2911558151245117
1691053730.8148763,13095,0.2926854193210602
1691053738.1403756,13110,0.29070591926574707
1691053881.123353,13403,0.30528175830841064
1691053930.9970746,13505,0.3178808391094208
1691053951.4394717,13547,0.3235067129135132
1691053976.4213684,13598,0.32882845401763916
1691053987.6028395,13621,0.32938438653945923
1691054016.458821,13680,0.3359519839286804
1691054080.4198945,13811,0.35894662141799927
1691054116.4951775,13885,0.3746224045753479
1691054212.2878892,14081,0.43600139021873474
1691054281.168646,14222,0.5455273389816284
1691054316.7659352,14295,0.6616741418838501
1691054329.500186,14321,0.7088459730148315
1691054338.2807555,14339,0.769994854927063
1691054367.0109687,14398,0.9674815535545349
1691054391.5185328,14448,1.1045325994491577
1691054481.8148892,14633,1.2869083881378174
1691054484.800194,14639,1.293287992477417
1691054499.368135,14669,1.3046669960021973
1691054503.8029299,14678,1.2924442291259766
1691054508.7285829,14688,1.306974172592163
1691054553.5701525,14780,1.3396522998809814
1691054568.228854,14810,1.3395695686340332
1691054599.477639,14874,1.366927981376648
1691054608.7418127,14893,1.3702654838562012
1691054705.5249934,15091,1.4119949340820312
1691054749.402795,15181,1.4628831148147583
1691054791.429316,15267,1.476912260055542
1691054819.6558707,15325,1.4899734258651733
1691054892.4116852,15474,1.5622638463974
1691054893.3760233,15476,1.540967345237732
1691054908.9841428,15508,1.5684820413589478
1691055022.6132395,15741,1.721289873123169
1691055034.3691764,15765,1.7464077472686768
1691055195.8986683,16096,2.11912202835083
1691055206.1069703,16117,2.153879165649414
1691055270.9887366,16250,2.421342372894287
1691055306.1864467,16322,2.610400915145874
1691055316.8826258,16344,2.7317068576812744
1691055347.6621215,16407,2.8075549602508545
1691055395.9891596,16506,3.0591442584991455
1691055489.7331173,16698,3.2280216217041016
1691055544.4119825,16810,3.4674553871154785
1691055567.8333037,16858,3.4631948471069336
1691055588.3721886,16900,3.4791595935821533
1691055669.832083,17067,3.4223737716674805
1691055684.9627714,17098,3.4960098266601562
1691055754.3352726,17240,3.3878142833709717
1691055780.1676986,17293,3.575702667236328
1691055792.4123147,17318,3.310403347015381
1691055803.100134,17340,3.4436678886413574
1691055854.3669276,17445,3.439332962036133
1691055902.659991,17544,3.557852268218994
1691055909.4941154,17558,3.4257521629333496
1691055923.6598413,17587,3.489218235015869
1691055927.5113652,17595,3.498973846435547
1691055941.6777215,17624,3.4243500232696533
1691056102.7234137,17954,3.1865549087524414
1691056134.4384098,18019,3.74250864982605
1691056157.3694525,18066,3.5427603721618652
1691056254.4340613,18265,3.434509038925171
1691056280.7469873,18319,3.484002113342285
1691056345.7254686,18452,3.6570329666137695
1691056414.4377232,18593,3.5571324825286865
1691056537.9396715,18846,3.537614107131958
1691056593.0741746,18959,3.390237331390381
1691056670.198806,19117,3.4890823364257812
1691056696.0203505,19170,3.5517730712890625
1691056745.926556,19272,3.5533673763275146
1691056872.7945952,19532,3.3034164905548096
1691056925.980863,19641,3.4432339668273926
1691056932.8302367,19655,3.562521457672119
1691056970.4253917,19732,3.873383045196533
1691057026.5224388,19847,3.473954200744629
1691057071.3239455,19939,3.3068203926086426
1691057099.1795928,19996,3.5746829509735107
1691057118.7625422,20036,3.558351993560791
1691057127.5232363,20054,3.561753273010254
1691057131.8557966,20063,3.5959372520446777
1691057168.9601889,20139,3.615891933441162
1691057220.7251637,20245,3.2076025009155273
1691057224.5798354,20253,3.6253626346588135
1691057259.2751594,20324,3.67637038230896
1691057316.3273711,20441,3.242729425430298
1691057338.3043275,20486,3.4235856533050537
1691057364.6074657,20540,3.682521104812622
1691057365.0892248,20541,3.5391898155212402
1691057375.7957306,20563,3.3476905822753906
1691057383.5981963,20579,3.25327730178833
1691057481.7073045,20780,3.734168529510498
1691057483.1517138,20783,3.6854538917541504
1691057507.0622196,20832,3.4789483547210693
1691057518.8217807,20856,3.709554672241211
1691057628.602239,21081,3.6172657012939453
1691057659.8585496,21145,3.3751301765441895
1691057691.5625646,21210,3.4364945888519287
1691057702.7422185,21233,3.497434616088867
1691057743.803707,21317,3.3091208934783936
1691057745.2486737,21320,3.5245859622955322
1691057747.6561084,21325,3.4798431396484375
1691057780.4106398,21392,3.476989269256592
1691057844.7870667,21524,3.7265048027038574
1691057921.895687,21682,3.665945053100586
1691057977.5023677,21796,3.566544532775879
1691057990.2257607,21822,3.456676483154297
1691058000.4418035,21843,3.6207780838012695
1691058003.4255874,21849,3.627781391143799
1691058080.5397036,22007,3.6373419761657715
1691058197.1679301,22246,3.3045272827148438
1691058220.0079775,22293,3.4609978199005127
1691058238.63243,22331,3.471663475036621
1691058252.315611,22359,3.3588147163391113
1691058307.9287286,22473,3.530578851699829
1691058450.886937,22766,3.5578057765960693
1691058487.5206563,22841,3.457080602645874
1691058531.3776026,22931,3.199674367904663
1691058632.8674793,23139,3.5220534801483154
1691058637.7775843,23149,3.5207557678222656
1691058654.368422,23183,3.4237356185913086
1691058659.2900534,23193,3.580660820007324
1691058671.9044704,23219,3.511610507965088
1691058693.888957,23264,3.5748400688171387
1691058705.168357,23287,3.2878663539886475
1691058741.6862893,23362,3.5280048847198486
1691058773.8772476,23428,3.599731206893921
1691058829.0722494,23541,3.67069149017334
1691058892.496025,23671,3.437434673309326
1691058897.9010572,23682,3.548316717147827
1691058907.6271749,23702,3.6020021438598633
1691059023.3116417,23939,3.240841865539551
1691059092.1448545,24080,3.3996143341064453
1691059111.1306174,24119,3.6285271644592285
1691059125.2992017,24148,3.527027130126953
1691059167.805217,24235,3.5826845169067383
1691059191.2244163,24283,3.3999927043914795
1691059192.1875553,24285,3.365015983581543
1691059210.6863117,24323,3.480440616607666
1691059221.980925,24346,3.4176042079925537
1691059325.3872976,24558,3.4708127975463867
1691059356.62049,24622,3.805617332458496
1691059404.4473972,24720,3.6690595149993896
1691059408.2996562,24728,3.173114061355591
1691059493.2351024,24902,3.306736946105957
1691059509.3286097,24935,3.3119635581970215
1691059545.4941475,25009,3.5537047386169434
1691059564.4747248,25048,3.6784772872924805
1691059606.5117667,25134,3.848720073699951
1691059654.3081408,25232,3.574378490447998
1691059665.0136468,25254,3.2397193908691406
1691059703.5608764,25333,3.6516103744506836
1691059732.379068,25392,3.496574878692627
1691059788.0086844,25506,3.614551544189453
1691059876.388551,25687,3.6779088973999023
1691059937.8777483,25813,3.427880048751831
1691059954.9327197,25848,3.583360195159912
1691059991.0914798,25922,3.7686328887939453
1691060061.8523867,26067,3.3724312782287598
1691060074.0968802,26092,3.6825881004333496
1691060105.3213243,26156,3.6086835861206055
1691060112.1689394,26170,3.3480966091156006
1691060177.5277965,26304,3.273124933242798
1691060226.2896996,26404,3.668132781982422
1691060258.9625804,26471,3.773174524307251
1691060418.544044,26798,3.402989387512207
1691060419.025369,26799,3.372953176498413
1691060433.1869159,26828,3.4877805709838867
1691060434.1499987,26830,3.3437118530273438
1691060482.4543872,26929,3.7480828762054443
1691060586.8368545,27143,3.5390825271606445
1691060589.8203049,27149,3.406412363052368
1691060592.727349,27155,3.594961166381836
1691060594.6530302,27159,3.340230941772461
1691060595.1344576,27160,3.8221843242645264
1691060651.3428574,27275,3.5672430992126465
1691060764.0265198,27506,3.6256680488586426
1691060811.8432982,27604,3.638911724090576
1691060816.770686,27614,3.4667675495147705
1691060820.1422527,27621,3.4834001064300537
1691060828.9758556,27639,3.303774833679199
1691060920.2503636,27826,3.726961135864258
1691060964.6802897,27917,3.3414816856384277
1691060981.2525852,27951,3.6445584297180176
1691060990.0303216,27969,3.611182928085327
1691061128.1453578,28252,3.4606544971466064
1691061162.2687323,28322,3.172290325164795
1691061219.3275151,28439,3.280125379562378
1691061225.6958013,28452,3.4578354358673096
1691061270.6012566,28544,3.4510512351989746
1691061284.7851915,28573,3.522580623626709
1691061303.7643788,28612,3.274587631225586
1691061478.9058788,28971,3.553447961807251
1691061491.62694,28997,3.569774627685547
1691061511.6966136,29038,3.537339925765991
1691061523.8459103,29063,3.509657859802246
1691061531.64648,29079,3.8405752182006836
1691061591.6956995,29202,3.6800034046173096
1691061621.9632854,29264,3.5195975303649902
1691061723.4537616,29472,3.5822224617004395
1691061731.2526546,29488,3.401519775390625
1691061767.2979856,29562,3.7148308753967285
1691061791.6828306,29612,3.6175308227539062
1691061858.1614287,29748,3.626149892807007
1691061897.6875732,29829,3.6720008850097656
1691061898.168993,29830,3.606731414794922
1691061981.6482296,30001,3.6234443187713623
1691061984.0558167,30006,3.4405601024627686
1691061996.7742221,30032,3.6026968955993652
1691062026.4614449,30093,3.519005537033081
1691062066.563602,30175,3.7038393020629883
1691062100.1946278,30244,3.8504045009613037
1691062120.138009,30285,3.7437920570373535
1691062141.1445963,30328,3.603684902191162
1691062205.5368125,30460,3.559971809387207
1691062210.9389775,30471,3.3348608016967773
1691062280.2314532,30613,3.67846417427063
1691062326.1047902,30707,3.5986552238464355
1691062332.9575562,30721,3.381803274154663
1691062341.7206483,30739,3.4740757942199707
1691062520.8281426,31106,3.63254714012146
1691062667.7216609,31407,3.511672019958496
1691062685.743855,31444,3.7958521842956543
1691062809.218793,31697,3.486211061477661
1691062863.877416,31809,3.686082601547241
1691062895.6584356,31874,3.3720459938049316
1691062899.0297294,31881,3.578484058380127
1691062902.977895,31889,3.724395751953125
1691062926.3958592,31937,3.4555509090423584
1691062930.7296815,31946,3.579953670501709
1691062959.550607,32005,3.6250669956207275
1691062965.911026,32018,3.5583462715148926
1691063042.430999,32175,3.7252140045166016
1691063058.6323028,32208,3.4363484382629395
1691063169.8495233,32436,3.841280937194824
1691063222.0101833,32543,3.438938617706299
1691063278.2115426,32658,3.570810317993164
1691063302.1191726,32707,3.8459630012512207
1691063329.3910635,32763,3.7980456352233887
1691063393.7727845,32895,3.500159740447998
1691063397.729408,32903,3.334965229034424
1691063462.1123512,33035,3.628028631210327
1691063519.7535992,33153,3.5855677127838135
1691063532.8592396,33180,3.544328212738037
1691063533.8220577,33182,3.7551231384277344
1691063577.762274,33272,3.661625385284424
1691063611.8761802,33342,3.5000548362731934
1691063628.4553788,33376,3.645221710205078
1691063642.1390197,33404,3.6285223960876465
1691063753.3655133,33632,3.4066531658172607
1691063800.7789063,33729,3.6541268825531006
1691063805.1195436,33738,3.6319193840026855
1691063811.0013728,33750,3.608032703399658
1691063820.2506998,33769,3.8148255348205566
1691063828.5354092,33786,3.6718664169311523
1691063854.845572,33840,4.13707160949707
1691063860.7244346,33852,3.8655786514282227
1691063872.965863,33877,3.8302226066589355
1691063890.9826415,33914,3.8077032566070557
1691063941.8590999,34018,3.906430721282959
1691063951.1079776,34037,4.088730335235596
1691064002.2894156,34142,3.7072699069976807
1691064110.1438553,34363,4.364166259765625
1691064120.3553874,34384,4.18172025680542
1691064147.2549021,34439,4.364612579345703
1691064189.6553252,34526,4.604841232299805
1691064190.1368349,34527,4.823531150817871
1691064208.7422402,34565,5.043554782867432
1691064225.796109,34600,4.9780778884887695
1691064315.516914,34784,5.466230392456055
1691064477.4654589,35116,5.298677921295166
1691064507.7264566,35178,5.805572509765625
1691064545.296025,35255,5.503659725189209
1691064583.8451178,35334,5.892797470092773
1691064594.054792,35355,5.790731906890869
1691064598.0062912,35363,6.013962745666504
1691064605.2263737,35378,5.825229644775391
1691064656.9828634,35484,5.7555131912231445
1691064700.9275985,35574,5.890275955200195
1691064797.476021,35772,5.933492660522461
1691064800.9445045,35779,5.8802385330200195
1691064833.1186762,35845,5.773623943328857
1691064835.5257344,35850,5.714024066925049
1691064886.2200723,35954,5.932796478271484
1691064894.5055842,35971,5.808115482330322
1691064927.2879434,36038,5.880642890930176
1691065029.2996058,36247,5.7724504470825195
1691065037.1106658,36263,5.958685874938965
1691065043.4696898,36276,5.79052734375
1691065073.1422753,36337,5.811098098754883
1691065186.839572,36570,6.039618968963623
1691065216.1305406,36630,5.9851484298706055
1691065230.7810283,36660,6.048133373260498
1691065240.0300336,36679,6.069123268127441
1691065283.3841705,36768,5.996341705322266
1691065308.8213766,36820,6.0004425048828125
1691065323.8525934,36851,6.141355991363525
1691065351.7084987,36908,5.800189018249512
1691065422.9247332,37054,5.9203410148620605
1691065479.4751554,37170,5.9675116539001465
1691065495.5675182,37203,6.037499904632568
1691065618.9974205,37456,6.367236614227295
1691065635.5709414,37490,6.266666412353516
1691065769.794555,37765,6.487412929534912
1691065824.4345644,37877,6.446296215057373
1691065978.619466,38193,6.723118782043457
1691066005.5059793,38248,6.453251361846924
1691066012.8275228,38263,6.435206890106201
1691066063.0218682,38366,6.546153545379639
1691066099.1584587,38440,6.562496185302734
1691066106.960638,38456,6.6131672859191895
1691066112.2686093,38467,6.395684242248535
1691066167.888814,38581,6.632826805114746
1691066197.6590283,38642,6.526058673858643
1691066198.1401489,38643,6.427170276641846
1691066226.4670022,38701,6.668359279632568
1691066236.1982408,38721,6.459497451782227
1691066294.7829475,38841,6.656086444854736
1691066363.4975736,38982,6.675992965698242
1691066375.2615602,39006,6.675183296203613
1691066441.5603797,39142,6.7409257888793945
1691066488.3891056,39238,6.707860469818115
1691066517.205913,39297,6.601988792419434
1691066522.6008453,39308,6.5384840965271
1691066661.175,39592,6.727891445159912
1691066715.3277168,39703,6.754108428955078
1691066728.908947,39731,6.715385437011719
1691066753.7768397,39782,6.848381519317627
1691066801.1780229,39879,6.762988090515137
1691066816.2130241,39910,6.6996073722839355
1691066818.7197304,39915,6.724780559539795
1691066827.0034435,39932,6.712075710296631
1691066870.3700373,40021,6.897922992706299
1691067005.1666186,40297,6.774514198303223
1691067098.8243043,40489,6.413756847381592
1691067104.604363,40501,7.055811405181885
1691067176.3846216,40648,6.539343357086182
1691067181.1978123,40658,6.977438449859619
1691067184.1851873,40664,6.936880588531494
1691067186.1111083,40668,7.122952938079834
1691067202.211988,40701,6.7661967277526855
1691067209.0528011,40715,6.524829387664795
1691067211.942737,40721,6.733492374420166
1691067247.5857594,40794,6.710134506225586
1691067368.040685,41041,6.5370612144470215
1691067411.0222964,41129,7.106595516204834
1691067423.6393468,41155,6.964198589324951
1691067467.5953512,41245,6.665498733520508
1691067480.6934676,41272,7.026230812072754
1691067514.903143,41342,7.048196315765381
1691067548.0654378,41410,6.721522331237793
1691067588.0709846,41492,7.106009006500244
1691067611.4821873,41540,7.020055770874023
1691067619.290608,41556,6.93979549407959
1691067773.5022852,41872,7.124585151672363
1691067839.3325648,42007,7.167119026184082
1691067842.8095598,42014,7.054124355316162
1691067901.7895331,42135,7.006258010864258
1691067913.5627246,42159,6.957155227661133
1691067925.2173967,42183,7.248019695281982
1691067955.4724867,42245,7.140911102294922
1691068001.8431711,42340,7.160247802734375
1691068056.0766501,42451,6.975568771362305
1691068064.8454416,42469,6.862099647521973
1691068167.2678201,42679,7.217037200927734
1691068215.0590718,42777,6.771061897277832
1691068306.7962716,42965,7.046899795532227
1691068315.0790415,42982,7.086108207702637
1691068334.1734045,43021,6.645596504211426
1691068460.0156634,43279,6.773634910583496
1691068555.6018417,43475,7.207714080810547
1691068577.0928988,43519,7.240944862365723
1691068594.147462,43554,7.040324687957764
1691068620.4506876,43608,7.468455791473389
1691068636.0636816,43640,7.049535274505615
1691068671.229893,43712,7.149924278259277
1691068684.4392483,43739,7.127664566040039
1691068686.36554,43743,7.304478645324707
1691068717.103348,43806,7.073894023895264
1691068800.453803,43977,7.294088363647461
1691068802.479429,43981,6.704293251037598
1691068808.7377572,43994,6.902914047241211
1691068847.778994,44074,7.214323997497559
1691068849.804599,44078,7.298256874084473
1691068867.3348424,44114,7.125982284545898
1691068909.7384531,44201,6.956297874450684
1691068913.209274,44208,7.375942230224609
1691068934.6953106,44252,7.277139663696289
1691068960.5176117,44305,5.591625690460205
1691069097.6682045,44586,7.155295372009277
1691069126.9640214,44646,7.327325820922852
1691069167.921101,44730,7.017426490783691
1691069203.5915098,44803,7.203112602233887
1691069210.4308922,44817,6.963836669921875
1691069282.6219263,44965,7.364056587219238
1691069350.9606678,45105,7.163340091705322
1691069451.478465,45311,7.228682994842529
1691069455.8118205,45320,7.21134090423584
1691069481.7386394,45373,7.16685676574707
1691069547.5568275,45508,7.441349983215332
1691069565.09357,45544,7.087247848510742
1691069621.165351,45659,7.168198108673096
1691069709.534953,45840,7.182749271392822
1691069726.591756,45875,7.456941604614258
1691069804.1719732,46034,7.1737589836120605
1691069831.918018,46091,7.2201433181762695
1691069870.4577434,46170,7.399140357971191
1691069888.0927317,46206,7.236292839050293
1691069943.2189784,46319,7.386940956115723
1691069951.022157,46335,6.612754821777344
1691069989.5689147,46414,7.373091697692871
1691070031.4962783,46500,7.115170001983643
1691070127.6294863,46697,7.350509166717529
1691070372.6449049,47199,7.575930595397949
1691070393.5461433,47242,7.287303924560547
1691070422.8353715,47302,7.119803428649902
1691070432.567302,47322,7.215388298034668
1691070445.2850623,47348,7.287476539611816
1691070489.1246188,47438,7.267312526702881
1691070514.5698683,47490,6.9634575843811035
1691070543.758186,47550,7.24850606918335
1691070561.3977966,47586,7.3235249519348145
1691070587.2171605,47639,7.220009803771973
1691070589.1429493,47643,7.413955211639404
1691070595.5024295,47656,7.206488609313965
1691070602.3435378,47670,7.145733833312988
1691070614.004817,47694,7.266941547393799
1691070619.8816545,47706,7.244796276092529
1691070638.9605777,47745,7.264341831207275
1691070645.8041408,47759,7.399353981018066
1691070706.2366962,47883,7.3123321533203125
1691070709.226566,47889,7.33116340637207
1691070729.1662037,47930,6.879647254943848
1691070737.936021,47948,7.388391017913818
1691070749.2171037,47971,7.302966117858887
1691070800.8827329,48077,7.077467918395996
1691070852.1451838,48182,7.492074966430664
1691070859.9527533,48198,7.117025375366211
1691070874.5967999,48228,7.318636894226074
1691071014.5859194,48515,6.979223728179932
1691071018.437877,48523,7.670783042907715
1691071080.8917832,48651,7.202765464782715
1691071175.5799928,48845,7.315735816955566
1691071242.9388652,48983,7.42039155960083
1691071384.4058213,49273,7.376020908355713
1691071410.7133286,49327,7.283142566680908
1691071422.9546397,49352,7.175596237182617
1691071484.422864,49478,7.450954914093018
1691071523.9357677,49559,7.116605758666992
1691071553.706546,49620,7.237841606140137
1691071562.9532812,49639,7.358448028564453
1691071742.500352,50007,7.186951637268066
1691071766.8900928,50057,7.365199089050293
1691071812.299952,50150,7.424807548522949
1691071820.1071708,50166,7.263189315795898
1691071834.7520335,50196,7.33585786819458
1691071870.3060164,50269,7.32907772064209
1691071925.925722,50383,7.121575355529785
1691071968.923514,50471,7.357370376586914
1691072046.5063877,50630,7.127650260925293
1691072047.4687583,50632,7.159153938293457
1691072050.357449,50638,7.325471878051758
1691072139.2175636,50820,7.295411109924316
1691072217.3733976,50980,7.347409248352051
1691072234.9480433,51016,7.459454536437988
1691072292.952682,51135,7.349896430969238
1691072338.3364427,51228,7.329577445983887
1691072365.2553105,51283,7.250898361206055
1691072394.4512398,51343,7.282914638519287
1691072440.8061442,51438,7.343296051025391
1691072593.5935812,51751,7.355169296264648
1691072615.0788107,51795,7.4890360832214355
1691072617.0049376,51799,7.1905646324157715
1691072620.8555138,51807,7.377230167388916
1691072693.1275458,51955,7.261563301086426
1691072715.9827304,52002,7.445807933807373
1691072748.26643,52068,7.408269882202148
1691072749.2295997,52070,7.476861000061035
1691072831.1325238,52238,7.379020690917969
1691072858.0193007,52293,7.3105010986328125
1691072887.6917303,52354,7.445822715759277
1691072904.3859622,52388,7.156254768371582
1691072964.3144038,52511,7.526538372039795
1691072973.0805788,52529,7.542444705963135
1691073028.213802,52642,7.3803510665893555
1691073048.255308,52683,7.44503116607666
1691073106.748263,52803,6.9962544441223145
1691073157.5282888,52907,7.651869773864746
1691073173.6195807,52940,7.139514923095703
1691073204.9362192,53004,7.583074569702148
1691073209.852113,53014,7.434302806854248
1691073248.3941765,53093,7.2751359939575195
1691073255.7330375,53108,7.275231838226318
1691073273.75396,53145,7.402697563171387
1691073399.1471655,53402,7.279203414916992
1691073403.0281043,53410,7.210644721984863
1691073431.8362265,53469,7.476778030395508
1691073438.680821,53483,7.451516628265381
1691073547.9668226,53707,7.282981872558594
1691073551.336898,53714,7.3184814453125
1691073553.3681958,53718,7.340952396392822
1691073555.294592,53722,7.475107669830322
1691073624.0914183,53863,7.25414514541626
1691073640.1799169,53896,7.415302276611328
1691073645.4961755,53907,7.3266682624816895
1691073726.5456295,54073,7.481131076812744
1691073733.8719914,54088,7.415319919586182
1691073744.086571,54109,7.506551742553711
1691073751.4074562,54124,7.405183792114258
1691073808.9378343,54242,7.256307125091553
1691073870.9032068,54369,7.463116645812988
1691073918.6888254,54467,7.557642936706543
1691073996.2643082,54626,7.33413028717041
1691074007.06054,54648,7.356732368469238
1691074028.4500175,54692,7.4564900398254395
1691074042.1361196,54720,7.378086566925049
1691074085.1138105,54808,7.184572696685791
1691074148.5236337,54938,7.399372100830078
1691074170.4929442,54983,7.474235534667969
1691074273.5102725,55194,7.23397159576416
1691074325.1538224,55300,7.33973503112793
1691074326.698308,55303,7.407763481140137
1691074339.3172019,55329,7.327008247375488
1691074354.4436255,55360,7.2207794189453125
1691074441.7828546,55539,7.277092933654785
1691074444.2890556,55544,7.489725589752197
1691074448.1401384,55552,7.625951290130615
1691074527.164461,55714,7.210980415344238
1691074553.0893478,55767,7.190502166748047
1691074567.152566,55796,7.246824264526367
1691074650.6200054,55967,7.322587966918945
1691074711.636443,56092,7.161434173583984
1691074815.5286298,56305,7.528095245361328
1691074831.618764,56338,7.325468063354492
1691074852.1470003,56380,7.3831787109375
1691074877.9742897,56433,7.388219833374023
1691074914.587379,56508,7.527953147888184
1691074921.4276037,56522,7.361565589904785
1691074924.7974298,56529,7.493597984313965
1691074963.8398483,56609,7.299422740936279
1691075051.1432679,56788,7.43243408203125
1691075067.2507455,56821,7.392681121826172
1691075084.8905342,56857,7.604971885681152
1691075154.6672013,57000,7.4444074630737305
1691075172.6892211,57037,7.304067134857178
1691075270.7607045,57238,7.37822151184082
1691075282.5165067,57262,7.181133270263672
1691075301.0307796,57300,7.183754920959473
1691075304.0203657,57306,7.081053256988525
1691075384.0279124,57470,7.229369163513184
1691075391.351477,57485,7.534650802612305
1691075407.9234533,57519,7.086548328399658
1691075525.992939,57761,7.109372615814209
1691075579.6586936,57871,7.457373142242432
1691075786.9228127,58296,7.230364799499512
1691075811.9023304,58347,7.4837164878845215
1691075857.6692457,58441,7.48032283782959
1691075914.3502476,58557,7.405261039733887
1691075941.1402206,58612,7.371545791625977
1691075955.7920887,58642,7.3677778244018555
1691075957.718041,58646,7.362766265869141
1691075993.8719988,58720,7.479022026062012
1691076007.071708,58747,7.484135627746582
1691076015.362322,58764,7.315824031829834
1691076027.5029395,58789,7.4645586013793945
1691076068.4523726,58873,7.505701065063477
1691076137.7568784,59015,7.1851396560668945
1691076145.5598125,59031,7.460675239562988
1691076148.5488083,59037,7.4952192306518555
1691076259.7710514,59265,7.335727691650391
1691076282.7769678,59312,7.419955253601074
1691076341.7479396,59433,7.255327224731445
1691076435.4352996,59625,7.301955223083496
1691076443.2383466,59641,7.484551906585693
1691076457.8824384,59671,7.408951759338379
1691076490.5451202,59738,7.416142463684082
1691076497.3916361,59752,7.455084800720215
1691076564.772888,59890,7.339091777801514
1691076622.7917533,60009,7.544502258300781
1691076660.8508506,60087,7.570679664611816
1691076706.240674,60180,7.622261047363281
1691076709.12825,60186,7.7674880027771
1691076719.9240425,60208,7.288503646850586
1691076763.7805736,60298,7.480182647705078
1691076813.13196,60399,7.427834510803223
1691076850.7048163,60476,7.24294900894165
1691076864.2911124,60504,7.370976448059082
1691076909.6786609,60597,7.527575492858887
1691076946.2997246,60672,7.429826259613037
1691076978.0136254,60737,7.562450408935547
1691077043.8258085,60872,7.290884971618652
1691077166.3322399,61123,7.504674911499023
1691077206.804592,61206,7.207704067230225
1691077241.493739,61277,7.537711143493652
1691077288.8931813,61374,7.417696952819824
1691077294.6704123,61386,7.377743721008301
1691077308.3518147,61414,7.514698028564453
1691077320.5877035,61439,7.385892391204834
1691077367.4280162,61535,7.521709442138672
1691077438.6414394,61681,7.3646240234375
1691077662.550241,62140,7.50904655456543
1691077675.2741153,62166,7.2182230949401855
1691077701.5802977,62220,7.3905029296875
1691077782.1447418,62385,7.709226131439209
1691077846.5394163,62517,7.421330451965332
1691077861.6650891,62548,7.206623077392578
1691077865.517387,62556,7.266648292541504
1691078021.1494267,62875,7.379266738891602
1691078049.9820786,62934,7.443811416625977
1691078063.6692495,62962,7.386618614196777
1691078094.4222589,63025,7.581273078918457
1691078190.0080357,63221,7.49819803237915
1691078257.3586838,63359,7.562802314758301
1691078291.4719963,63429,7.117399215698242
1691078291.953654,63430,7.581119537353516
1691078332.9729493,63514,7.395766258239746
1691078382.3149178,63615,7.538081169128418
1691078410.0651102,63672,7.370338439941406
1691078463.7300534,63782,7.353901386260986
1691078489.0773578,63834,7.123987197875977
1691078504.695199,63866,7.377820014953613
1691078564.7509587,63989,7.258005619049072
1691078610.1761165,64082,7.353055953979492
1691078618.4605331,64099,7.459620475769043
1691078633.587986,64130,7.384570121765137
1691078654.9798918,64174,7.31462287902832
1691078680.4218962,64226,7.426727294921875
1691078819.9754634,64512,7.514830589294434
1691078824.7893498,64522,7.566245079040527
1691078825.751574,64524,7.692409515380859
1691078905.8357022,64688,7.52818489074707
1691079004.3286338,64890,7.44912576675415
1691079053.095255,64990,7.66082763671875
1691079058.503411,65001,7.5333251953125
1691079084.8078895,65055,6.884512424468994
1691079177.9950242,65246,7.376926422119141
1691079192.1615283,65275,7.580051422119141
1691079200.935568,65293,7.33039665222168
1691079229.265662,65351,7.648968696594238
1691079241.5067687,65376,7.390059947967529
1691079278.005327,65451,7.133190155029297
1691079293.1256163,65482,7.325685977935791
1691079303.3307672,65503,7.7140212059021
1691079315.567967,65528,7.408873558044434
1691079351.7572415,65602,7.197591781616211
1691079372.166824,65644,7.421970367431641
1691079404.3300588,65710,7.559634208679199
1691079446.8296816,65797,7.445878028869629
1691079500.9741158,65908,7.566920280456543
1691079520.9172578,65949,7.577345848083496
1691079565.8296936,66041,7.403348445892334
1691079570.2618003,66050,7.433671474456787
1691079691.6664753,66299,7.510215759277344
1691079806.8213282,66535,7.482879638671875
1691079861.9426608,66648,7.239619255065918
1691079930.2623928,66788,7.545056343078613
1691080008.79291,66949,7.383448123931885
1691080022.3769908,66977,7.414364814758301
1691080026.3299797,66985,7.404060363769531
1691080044.3584607,67022,7.349361896514893
1691080248.7343225,67441,7.562690734863281
1691080265.408905,67475,7.119570732116699
1691080284.3860865,67514,7.503828525543213
1691080381.013296,67712,7.658782958984375
1691080558.6481664,68076,7.566967964172363
1691080650.4057734,68264,7.494466781616211
1691080650.8870454,68265,7.269833564758301
1691080659.1739213,68282,7.445112705230713
1691080687.9971735,68341,7.46683406829834
1691080706.4957383,68379,7.402113914489746
1691080731.3719249,68430,7.264095306396484
1691080771.840331,68513,7.471965789794922
1691080809.897341,68591,7.471772193908691
1691080859.2361915,68692,7.446328163146973
1691080919.179624,68815,7.48854923248291
1691080975.259896,68930,7.642402172088623
1691081004.0683491,68989,7.337923049926758
1691081093.4204128,69172,7.487886428833008
1691081093.9026508,69173,7.13278865814209
1691081100.1614866,69186,7.429553985595703
1691081168.9623997,69327,7.763772010803223
1691081193.3392305,69377,7.478957176208496
1691081231.8976593,69456,7.534052848815918
1691081242.209789,69477,7.5373430252075195
1691081312.931339,69622,7.661726951599121
1691081332.8766046,69663,7.387895107269287
1691081346.078136,69690,7.32014799118042
1691081360.723476,69720,7.652673721313477
1691081399.3562982,69799,7.479907035827637
1691081444.1586132,69891,7.374696731567383
1691081456.3945239,69916,7.032891273498535
1691081560.2886517,70129,7.295701026916504
1691081721.3502219,70459,7.447537899017334
1691081723.27601,70463,7.5092573165893555
1691081735.0338652,70487,7.3310136795043945
1691081738.4039898,70494,7.497554779052734
1691081755.9419832,70530,7.379173755645752
1691081780.931283,70581,7.188265800476074
1691081803.7673829,70628,7.542207717895508
1691081817.9324274,70657,7.562992095947266
1691081944.2609024,70916,7.628702163696289
1691081983.783453,70997,7.450377464294434
1691082118.528266,71273,7.17807674407959
1691082138.9748473,71315,7.5115966796875
1691082194.5738275,71429,7.378131866455078
1691082256.053613,71555,7.450750350952148
1691082268.770527,71581,7.445793628692627
1691082325.3407767,71697,7.428435325622559
1691082360.9941442,71770,7.474125385284424
1691082400.494115,71851,7.4312849044799805
1691082427.8336196,71907,7.368001937866211
1691082437.6679997,71927,7.329049587249756
1691082452.6915424,71958,7.210269927978516
1691082463.5102766,71980,7.456917762756348
1691082479.6098108,72013,7.404361724853516
1691082491.7465641,72038,7.463979721069336
1691082493.2955441,72041,7.480824947357178
1691082569.7946448,72198,7.551222801208496
1691082607.8842914,72276,7.641286849975586
1691082618.1962214,72297,7.3800368309021
1691082618.6778858,72298,7.473823070526123
1691082619.641352,72300,7.360003471374512
1691082669.3528442,72402,7.554499626159668
1691082670.797215,72405,7.267521381378174
1691082690.3628016,72445,7.482767581939697
1691082745.9745526,72559,7.374624252319336
1691082749.344999,72566,7.492678165435791
1691082826.4552128,72724,7.25555944442749
1691082899.7063982,72874,7.32188606262207
1691082936.2162194,72949,7.4268479347229
1691082965.9923916,73010,7.454794883728027
1691083048.9705179,73180,7.376699924468994
1691083116.7263641,73319,7.5394487380981445
1691083326.5174923,73749,7.212892532348633
1691083341.6473372,73780,7.445263862609863
1691083346.5621767,73790,7.334368705749512
1691083348.9697392,73795,7.552668571472168
1691083371.909136,73842,7.201389312744141
1691083397.2447894,73894,7.352910995483398
1691083401.1976852,73902,7.397719860076904
1691083412.3711104,73925,7.326802730560303
1691083427.0185058,73955,7.317442417144775
1691083454.9534483,74012,7.363025188446045
1691083471.044668,74045,7.315535068511963
1691083540.8009677,74188,7.367318153381348
1691083544.174869,74195,7.336109638214111
1691083646.6359982,74405,7.346800804138184
1691083837.428164,74796,7.437640190124512
1691083871.5325968,74866,7.412099838256836
1691083889.073163,74902,7.508288383483887
1691083937.371921,75001,7.143982887268066
1691084005.655264,75141,7.27279806137085
1691084020.7812958,75172,7.292815208435059
1691084153.489902,75444,7.2329816818237305
1691084166.210355,75470,7.411003112792969
1691084174.9797392,75488,7.427233695983887
1691084214.0185301,75568,7.244061470031738
1691084244.2971227,75630,7.3881330490112305
1691084277.4427774,75698,7.562033653259277
1691084378.4389474,75905,7.392063140869141
1691084390.1041899,75929,7.359892845153809
1691084391.1680253,75931,7.456198215484619
1691084409.6669204,75969,7.309382438659668
1691084452.5604017,76057,7.263199806213379
1691084462.390052,76077,7.352970123291016
1691084473.5826752,76100,7.452206611633301
1691084531.7569146,76219,7.275519371032715
1691084635.6390324,76432,7.409984588623047
1691084660.4990392,76483,7.244936943054199
1691084730.7432349,76627,7.264466285705566
1691084750.7965744,76668,7.380552291870117
1691084753.6866407,76674,7.318528652191162
1691084769.2998333,76706,7.200141906738281
1691084810.7329125,76791,7.42949914932251
1691084867.2957706,76907,7.2546610832214355
1691084870.7668376,76914,7.374721050262451
1691084876.1638088,76925,7.368382453918457
1691084948.8514445,77074,7.531400680541992
1691085009.844967,77199,7.2754693031311035
1691085047.943005,77277,7.37751579284668
1691085071.3514376,77325,7.308536529541016
1691085109.3137295,77403,7.490682125091553
1691085137.6476154,77461,7.374227523803711
1691085161.5378153,77510,7.644532203674316
1691085171.7624807,77531,7.4482574462890625
1691085226.9895542,77644,7.441938877105713
1691085304.468921,77803,7.592281818389893
1691085325.475123,77846,7.408982753753662
1691085352.8585293,77902,7.5257768630981445
1691085446.5446556,78094,7.2834577560424805
1691085450.8771176,78103,7.373883247375488
1691085466.9680607,78136,7.27501106262207
1691085502.609912,78209,7.414209365844727
1691085530.428962,78266,7.229828834533691
1691085779.2306263,78776,7.379441261291504
1691085812.372554,78844,7.271332263946533
1691085849.92801,78921,7.658453464508057
1691085856.7720008,78935,7.480044364929199
1691085866.0190873,78954,7.231350898742676
1691085875.8492033,78974,7.415857791900635
1691085891.4879591,79006,7.38552713394165
1691085945.5326016,79117,7.5990753173828125
1691086039.7785373,79310,7.510919570922852
1691086044.110692,79319,7.378793239593506
1691086073.4187436,79379,7.298267841339111
1691086091.432005,79416,7.344687461853027
1691086092.878709,79419,7.499452590942383
1691086100.1998703,79434,7.500601768493652
1691086180.2777953,79598,7.474043846130371
1691086191.4579856,79621,7.625571250915527
1691086228.550858,79697,7.496468544006348
1691086285.1167183,79813,7.407928466796875
1691086297.3520923,79838,7.512855529785156
1691086361.2388332,79969,7.435738563537598
1691086364.6118586,79976,7.446957588195801
1691086375.8793392,79999,7.563607215881348
1691086391.9701686,80032,7.560070037841797
1691086393.8984432,80036,7.394196033477783
1691086425.600433,80101,7.29075813293457
1691086457.2907956,80166,7.481863021850586
1691086548.129195,80352,7.491799354553223
1691086567.102852,80391,7.371438980102539
1691086574.9223835,80407,7.261955261230469
1691086645.162455,80551,7.496646881103516
1691086657.8834243,80577,7.317065715789795
1691086675.900321,80614,7.303361415863037
1691086693.4347613,80650,7.277267932891846
1691086752.9944942,80772,7.271836757659912
1691086779.77682,80827,7.381211280822754
1691086798.857052,80866,7.5311737060546875
1691086799.8203313,80868,7.31920862197876
1691086838.3609211,80947,7.279759883880615
1691086862.7357788,80997,7.519236087799072
1691086871.9945648,81016,7.429286003112793
1691086921.7015684,81118,7.124109268188477
1691087050.5347831,81382,7.335566520690918
1691087105.6660385,81495,7.377510070800781
1691087115.4215808,81515,7.426860809326172
1691087122.7451148,81530,7.264529228210449
1691087161.7670608,81610,7.4143476486206055


==> data/run-05-08-2023_13-54-52-tag-Training_ee.csv <==
Wall time,Step,Value
1691236516.088268,43,1.52921724319458
1691236576.1131516,168,1.52345609664917
1691236606.3562255,230,1.5158448219299316
1691236725.9365685,475,1.5137563943862915
1691236756.2025323,537,1.5262991189956665
1691236777.1989524,580,1.4974095821380615
1691236780.5655675,587,1.510425329208374
1691236803.9568615,635,1.512981653213501
1691236810.3114893,648,1.4925777912139893
1691236842.9573798,715,1.516098141670227
1691236888.7985728,809,1.510067105293274
1691236989.2169309,1015,1.5181357860565186
1691237144.6748722,1334,1.514606237411499
1691237169.995403,1386,1.5066568851470947
1691237194.833705,1437,1.4923923015594482
1691237340.185567,1735,1.5185973644256592
1691237341.628983,1738,1.5272607803344727
1691237409.8818111,1878,1.5301296710968018
1691237487.3883324,2037,1.5086289644241333
1691237619.5235884,2308,1.5109477043151855
1691237659.540786,2390,1.50497567653656
1691237706.332721,2486,1.5162363052368164
1691237706.813657,2487,1.5232605934143066
1691237803.7637956,2686,1.502881646156311
1691238069.4207392,3231,1.515201210975647
1691238077.224955,3247,1.5029120445251465
1691238106.013525,3306,1.5038224458694458
1691238258.5205553,3619,1.4961926937103271
1691238259.5755894,3621,1.498007893562317
1691238283.9395337,3671,1.5164523124694824
1691238357.4740279,3822,1.5051676034927368
1691238423.3346906,3957,1.5110406875610352
1691238599.236292,4318,1.5082792043685913
1691238639.6639435,4401,1.4984831809997559
1691238684.6054258,4493,1.5242135524749756
1691238692.891782,4510,1.5194308757781982
1691238918.0370104,4972,1.5162034034729004
1691238997.497757,5135,1.4884366989135742
1691239100.3385854,5346,1.505814552307129
1691239284.5973015,5724,1.5228681564331055
1691239374.2274408,5908,1.4912214279174805
1691239414.7622097,5991,1.5237360000610352
1691239517.131829,6201,1.4870846271514893
1691239760.419752,6700,1.5066823959350586
1691239766.297183,6712,1.4965344667434692
1691239836.039571,6855,1.522716760635376
1691239890.6300654,6967,1.5077142715454102
1691239982.6717308,7156,1.5331056118011475
1691240131.3530147,7461,1.4968630075454712
1691240132.8892195,7464,1.5076576471328735
1691240296.0875194,7799,1.4922226667404175
1691240313.2339387,7834,1.5182089805603027
1691240426.748752,8067,1.511839509010315
1691240482.291445,8181,1.5138323307037354
1691240502.3175795,8222,1.5172829627990723
1691240637.2933245,8499,1.4907405376434326
1691240642.2194912,8509,1.5177799463272095
1691240822.622528,8879,1.5061613321304321
1691240850.3547854,8936,1.5289568901062012
1691241008.8182037,9261,1.52908194065094
1691241110.225315,9469,1.5187140703201294
1691241152.1091797,9555,1.5037860870361328
1691241222.2906253,9699,1.5068659782409668
1691241563.9638128,10400,1.5118274688720703
1691241602.9582257,10480,1.519429326057434
1691241623.9478958,10523,1.520332932472229
1691241665.3422713,10608,1.5230225324630737
1691241749.704023,10781,1.5043504238128662
1691241810.611395,10906,1.5090845823287964
1691241840.3644192,10967,1.524756669998169
1691241866.7519636,11021,1.5023555755615234
1691242116.2877667,11533,1.5257413387298584
1691242132.846228,11567,1.5223158597946167
1691242190.8038733,11686,1.497621774673462
1691242226.903092,11760,1.5140711069107056
1691242329.2491336,11970,1.4960803985595703
1691242331.6533113,11975,1.5236332416534424
1691242424.3240192,12165,1.5143110752105713
1691242485.7614114,12291,1.5014452934265137
1691242771.8013783,12878,1.5221221446990967
1691242848.316891,13035,1.5348703861236572
1691242861.499902,13062,1.526517629623413
1691243122.651838,13598,1.489337682723999
1691243133.828328,13621,1.5136240720748901
1691243226.4119477,13811,1.528565764427185
1691243462.3340473,14295,1.5234084129333496
1691243644.5731714,14669,1.5011529922485352
1691243698.6698654,14780,1.4983031749725342
1691243744.4729202,14874,1.5074162483215332
1691244036.9110765,15474,1.509778618812561
1691244178.7386482,15765,1.5170094966888428
1691244350.3071876,16117,1.518277883529663
1691244450.2377567,16322,1.513833999633789
1691244711.38956,16858,1.5248298645019531
1691244813.2659252,17067,1.5283277034759521
1691244828.3775218,17098,1.5030186176300049
1691244935.6953132,17318,1.5285365581512451
1691244946.3694382,17340,1.5152761936187744
1691245045.8205225,17544,1.5315110683441162
1691245052.6757314,17558,1.5184235572814941
1691245488.4631562,18452,1.4948573112487793
1691245812.556062,19117,1.509761095046997
1691245838.3481042,19170,1.5092403888702393
1691246014.8859992,19532,1.5278202295303345
1691246068.0197566,19641,1.5137485265731812
1691246112.4122,19732,1.5325465202331543
1691246241.0226796,19996,1.5080411434173584
1691246269.338373,20054,1.5102858543395996
1691246273.66672,20063,1.5161492824554443
1691246362.4442878,20245,1.5040712356567383
1691246366.2946765,20253,1.5243602991104126
1691246400.9812398,20324,1.5112100839614868
1691246457.997244,20441,1.5099586248397827
1691246506.2526712,20540,1.501389980316162
1691246525.223261,20579,1.529154658317566
1691246623.231446,20780,1.511330485343933
1691246624.674662,20783,1.477031946182251
1691246660.2924047,20856,1.500922441482544
1691246769.9905546,21081,1.5050193071365356
1691246801.1940672,21145,1.508768916130066
1691246844.0455637,21233,1.50819730758667
1691246886.534504,21320,1.5147063732147217
1691247144.4177408,21849,1.504055142402649
1691247337.9561903,22246,1.4944984912872314
1691247379.3657832,22331,1.5015015602111816
1691247393.037386,22359,1.5129132270812988
1691247773.1995711,23139,1.5163161754608154
1691247778.116004,23149,1.5257222652435303
1691247799.5814998,23193,1.51137113571167
1691247845.4140813,23287,1.51658296585083
1691247881.9156253,23362,1.521385669708252
1691247914.0770235,23428,1.5106894969940186
1691247969.229797,23541,1.5116779804229736
1691248032.5855467,23671,1.5326764583587646
1691248037.9737236,23682,1.514033317565918
1691248047.7035162,23702,1.5000560283660889
1691248265.1156871,24148,1.4890931844711304
1691248330.9765282,24283,1.5211396217346191
1691248331.938547,24285,1.5104130506515503
1691248350.420676,24323,1.5187253952026367
1691248496.206257,24622,1.5185649394989014
1691248547.8038125,24728,1.5291244983673096
1691248648.6874747,24935,1.4707660675048828
1691248804.1767426,25254,1.5088633298873901
1691248871.4743037,25392,1.5156655311584473
1691249076.7289078,25813,1.5006754398345947
1691249093.765163,25848,1.5024263858795166
1691249129.8842926,25922,1.5360366106033325
1691249316.1270342,26304,1.5294008255004883
1691249556.944761,26798,1.5198354721069336
1691249557.4257228,26799,1.5268492698669434
1691249730.931077,27155,1.5099159479141235
1691249902.0131457,27506,1.5266987085342407
1691249949.7701416,27604,1.5113649368286133
1691249966.8862603,27639,1.5191848278045654
1691250058.0773766,27826,1.5095868110656738
1691250102.4684882,27917,1.502636432647705
1691250356.8766649,28439,1.5041637420654297
1691250408.1059701,28544,1.5164090394973755
1691250616.191461,28971,1.530341625213623
1691250628.902276,28997,1.5019807815551758
1691250661.073803,29063,1.4949333667755127
1691250728.8567154,29202,1.514451026916504
1691250759.0949593,29264,1.5230329036712646
1691250860.4880826,29472,1.5022876262664795
1691250928.6539013,29612,1.495028018951416
1691251035.0354664,29830,1.4942117929458618
1691251120.8526905,30006,1.4975671768188477
1691251133.557539,30032,1.5193846225738525
1691251203.2645278,30175,1.5366272926330566
1691251277.7800004,30328,1.5167829990386963
1691251347.463349,30471,1.4899712800979614
1691251416.698906,30613,1.5239229202270508
1691251462.5265536,30707,1.5332574844360352
1691251469.3674843,30721,1.530104160308838
1691251803.7486596,31407,1.5155760049819946
1691251821.7537098,31444,1.505815029144287
1691252034.841269,31881,1.5006952285766602
1691252062.1854908,31937,1.5013917684555054
1691252095.3066268,32005,1.5236873626708984
1691252194.295933,32208,1.506596326828003
1691252305.4066975,32436,1.514914870262146
1691252357.4968917,32543,1.5269898176193237
1691252413.6323757,32658,1.532033085823059
1691252464.7534409,32763,1.5330805778503418
1691252529.0682805,32895,1.5082151889801025
1691252533.0157151,32903,1.4975693225860596
1691252597.339045,33035,1.4869128465652466
1691252668.988339,33182,1.5360443592071533
1691252763.551291,33376,1.5029529333114624
1691252777.2226188,33404,1.5208172798156738
1691252940.0453513,33738,1.529004454612732
1691252945.9221106,33750,1.5001065731048584
1691252955.162266,33769,1.4915180206298828
1691252963.438956,33786,1.5337421894073486
1691252989.7248535,33840,1.502352237701416
1691253007.8251545,33877,1.5098307132720947
1691253025.8229172,33914,1.5251617431640625
1691253085.91338,34037,1.5115008354187012
1691253244.7887757,34363,1.5092546939849854
1691253324.2187896,34526,1.4874820709228516
1691253360.3245873,34600,1.5054901838302612
1691253718.1104531,35334,1.501140832901001
1691253728.3156621,35355,1.5164856910705566
1691253739.479618,35378,1.5145502090454102
1691253791.1799495,35484,1.5195636749267578
1691253931.5756912,35772,1.506253719329834
1691253969.6070774,35850,1.4996511936187744
1691254020.2541707,35954,1.5030206441879272
1691254061.2683222,36038,1.5140248537063599
1691254349.9282427,36630,1.490438461303711
1691254364.5655565,36660,1.5146163702011108
1691254417.121411,36768,1.5062243938446045
1691254457.5561018,36851,1.520453929901123
1691254629.1616929,37203,1.496734857559204
1691254769.096395,37490,1.5142912864685059
1691254903.2194426,37765,1.520499348640442
1691254957.8343155,37877,1.525720238685608
1691255232.3794835,38440,1.483612060546875
1691255240.1784859,38456,1.508649230003357
1691255369.3041258,38721,1.515503168106079
1691255427.8404982,38841,1.5202901363372803
1691255496.5162783,38982,1.5231122970581055
1691255650.1379335,39297,1.5032265186309814
1691255848.0810637,39703,1.487565279006958
1691255933.8584974,39879,1.5109635591506958
1691255948.881971,39910,1.5053083896636963
1691256003.0066524,40021,1.515511155128479
1691256137.6965418,40297,1.4934121370315552
1691256237.0471966,40501,1.4928653240203857
1691256316.5878994,40664,1.5163052082061768
1691256318.5121846,40668,1.530285120010376
1691256344.3378022,40721,1.5040955543518066
1691256379.954435,40794,1.5182064771652222
1691256500.3334408,41041,1.4890646934509277
1691256599.7989342,41245,1.512420892715454
1691256612.8854673,41272,1.5042943954467773
1691256647.0639718,41342,1.523026466369629
1691256743.5760312,41540,1.5376909971237183
1691257033.5962536,42135,1.5223828554153442
1691257187.760617,42451,1.5317834615707397
1691257196.5196793,42469,1.4974292516708374
1691257298.8777337,42679,1.5113099813461304
1691257708.3656704,43519,1.5214232206344604
1691257751.6917024,43608,1.5029641389846802
1691257767.28567,43640,1.5199470520019531
1691257802.4506876,43712,1.5168334245681763
1691257815.6473806,43739,1.5131937265396118
1691257817.5721333,43743,1.522667646408081
1691257848.2948272,43806,1.4991942644119263
1691257939.8597147,43994,1.5120314359664917
1691257978.8768003,44074,1.5185730457305908
1691258040.7828963,44201,1.527125358581543
1691258044.2513072,44208,1.4988774061203003
1691258065.717036,44252,1.4993619918823242
1691258091.518254,44305,1.5088512897491455
1691258341.212754,44817,1.5098474025726318
1691258413.3384113,44965,1.5134466886520386
1691258582.091703,45311,1.5059611797332764
1691258612.3242576,45373,1.5229523181915283
1691258678.077133,45508,1.5190398693084717
1691258751.646293,45659,1.5390480756759644
1691259073.4751952,46319,1.5024397373199463
1691259081.2711952,46335,1.4899646043777466
1691259119.7998047,46414,1.5194764137268066
1691259552.6542087,47302,1.5262246131896973
1691259691.125446,47586,1.5045311450958252
1691259716.9209359,47639,1.4811784029006958
1691259732.039645,47670,1.5161144733428955
1691259749.560133,47706,1.5036249160766602
1691259768.6204731,47745,1.5238838195800781
1691259835.8261034,47883,1.5001283884048462
1691259867.5044458,47948,1.510731816291809
1691259878.7769167,47971,1.495715618133545
1691259930.4136791,48077,1.5189290046691895
1691259981.6579666,48182,1.5213334560394287
1691260004.089601,48228,1.5016858577728271
1691260147.8377905,48523,1.5201596021652222
1691260513.5112667,49273,1.531287670135498
1691260552.0275772,49352,1.5105531215667725
1691260613.442858,49478,1.5122495889663696
1691260871.3554077,50007,1.5037215948104858
1691260895.7117562,50057,1.4904699325561523
1691260948.84612,50166,1.5198938846588135
1691260963.474989,50196,1.4975296258926392
1691260998.9827564,50269,1.5182851552963257
1691261175.0439167,50630,1.5014615058898926
1691261267.686989,50820,1.5306811332702637
1691261345.7565708,50980,1.503718614578247
1691261421.2535067,51135,1.5311100482940674
1691261466.6114676,51228,1.5034184455871582
1691261745.0528283,51799,1.5219366550445557
1691261821.1284735,51955,1.494382619857788
1691261843.9517038,52002,1.5146615505218506
1691261985.8799572,52293,1.5189759731292725
1691262015.528253,52354,1.5284006595611572
1691262092.1106505,52511,1.5068495273590088
1691262175.9604642,52683,1.4925801753997803
1691262285.1478631,52907,1.5084211826324463
1691262301.2281342,52940,1.4863576889038086
1691262375.935982,53093,1.5216848850250244
1691262383.2525978,53108,1.5040709972381592
1691262559.1823444,53469,1.5075002908706665
1691262675.232605,53707,1.532527208328247
1691262678.6002903,53714,1.509838581085205
1691262680.6287985,53718,1.5396647453308105
1691262682.5535169,53722,1.4830235242843628
1691262751.3226721,53863,1.486020565032959
1691262772.6873794,53907,1.479154348373413
1691262878.5417604,54124,1.5080829858779907
1691262936.023698,54242,1.5188393592834473
1691263155.3824272,54692,1.5309998989105225
1691263212.0081263,54808,1.532402753829956
1691263275.3558667,54938,1.5005817413330078
1691263297.3140736,54983,1.5283496379852295
1691263451.8436584,55300,1.5051547288894653
1691263570.8463435,55544,1.5017340183258057
1691263574.6947787,55552,1.5104072093963623
1691263653.64836,55714,1.5260820388793945
1691263679.5486643,55767,1.5265498161315918
1691263957.855405,56338,1.5273816585540771
1691264040.7770245,56508,1.5335320234298706
1691264047.6121528,56522,1.5294753313064575
1691264089.980867,56609,1.504374384880066
1691264177.2371852,56788,1.5003128051757812
1691264193.3191466,56821,1.5058820247650146
1691264280.6607265,57000,1.5063660144805908
1691264426.8942096,57300,1.5015413761138916
1691264429.8823497,57306,1.5078260898590088
1691264517.1231744,57485,1.5238410234451294
1691264651.6766138,57761,1.511871576309204
1691264912.4757094,58296,1.4917205572128296
1691264983.154378,58441,1.5059583187103271
1691265039.7804863,58557,1.4964301586151123
1691265119.2396035,58720,1.4992694854736328
1691265132.4293659,58747,1.5070645809173584
1691265140.705598,58764,1.5186761617660522
1691265384.9055805,59265,1.509464144706726
1691265407.8942978,59312,1.5117383003234863
1691265466.815779,59433,1.5294039249420166
1691265568.2092106,59641,1.5139045715332031
1691265582.8440497,59671,1.4989075660705566
1691265830.996462,60180,1.534301519393921
1691265833.8816392,60186,1.5096933841705322
1691265844.6756666,60208,1.5100411176681519
1691265888.4821022,60298,1.5151190757751465
1691265975.342262,60476,1.4989752769470215
1691266331.121952,61206,1.518528938293457
1691266365.7805831,61277,1.5169363021850586
1691266444.818382,61439,1.5021182298660278
1691266562.7743206,61681,1.4945366382598877
1691266786.5001152,62140,1.5198338031768799
1691266825.5108562,62220,1.5246968269348145
1691266970.3240614,62517,3.7490034103393555
1691266985.4427657,62548,3.7833871841430664
1691267144.8132946,62875,3.5161056518554688
1691267218.0247843,63025,3.7755239009857178
1691267313.5415447,63221,3.9805164337158203
1691267415.411479,63430,3.5531272888183594
1691267456.4021008,63514,3.9803481101989746
1691267533.4548542,63672,5.815645217895508
1691267628.0169082,63866,6.087282657623291
1691267741.691307,64099,6.863697052001953
1691267803.6160536,64226,6.933420658111572
1691267947.8595097,64522,7.070235729217529
1691268028.8488028,64688,7.109402656555176
1691268127.2254903,64890,7.033031463623047
1691268300.734254,65246,7.1729278564453125
1691268323.640595,65293,7.0220489501953125
1691268474.4165533,65602,7.367885589599609
1691268494.8273816,65644,7.15261173248291
1691268692.7825606,66050,7.123410224914551
1691268814.1165807,66299,7.186315536499023
1691269052.5590236,66788,7.2128496170043945
1691269131.0261822,66949,7.193190097808838
1691269144.604854,66977,7.2974748611450195
1691269166.5658793,67022,7.325484275817871
1691269370.8342533,67441,7.213788986206055
1691269772.111352,68264,7.449188232421875
1691269780.8736742,68282,7.339122772216797
1691269828.1475537,68379,7.321451187133789
1691269852.9937427,68430,7.315162658691406
1691269931.4644191,68591,7.297764778137207
1691270214.7807412,69172,6.973225116729736
1691270221.5195017,69186,7.348265647888184
1691270353.143219,69456,7.136234283447266
1691270363.4454153,69477,7.2793474197387695
1691270481.8974402,69720,7.161522388458252
1691270520.4957273,69799,7.454833984375
1691270577.4955091,69916,7.369458198547363
1691270844.1445706,70463,7.254245281219482
1691270901.7336695,70581,7.276740074157715
1691270938.7314715,70657,7.139698028564453
1691271064.9962425,70916,7.251673698425293
1691271104.4808335,70997,7.275096893310547
1691271315.1000557,71429,7.099094867706299
1691271376.5463383,71555,7.567087650299072
1691271389.2629395,71581,7.015804290771484
1691271445.7832997,71697,7.445311069488525
1691271548.2133214,71907,7.288410186767578
1691271573.071789,71958,7.463290214538574
1691271583.8552148,71980,7.345345497131348
1691271599.946022,72013,7.384040832519531
1691271612.0733097,72038,7.221996784210205
1691271738.891821,72298,7.21184778213501
1691271739.8544273,72300,7.29843282699585
1691271789.530401,72402,7.474320411682129
1691271790.9736257,72405,7.358622074127197
1691271866.1040156,72559,7.278717994689941
1691271946.4948099,72724,7.547188758850098
1691272019.7092843,72874,7.312967300415039
1691272085.956104,73010,7.259061813354492
1691272168.8640518,73180,7.277579307556152
1691272236.5517957,73319,7.354482650756836
1691272468.6256237,73795,7.37793493270874
1691272491.5455565,73842,7.269068717956543
1691272520.8146033,73902,7.190507411956787
1691272531.9826837,73925,7.379040241241455
1691272660.30719,74188,7.31626558303833
1691273008.3440802,74902,7.340202808380127
1691273139.9889421,75172,7.358994483947754
1691273285.3326771,75470,7.300185680389404
1691273294.0922368,75488,7.326935768127441
1691273333.1069927,75568,7.388021945953369
1691273509.019289,75929,7.268383026123047
1691273592.4305844,76100,7.220939636230469
1691273650.5689132,76219,7.49301815032959
1691273754.3740697,76432,7.332468032836914
1691273779.2388542,76483,7.456906318664551
1691273849.4535043,76627,7.340221405029297
1691273872.366746,76674,7.488773345947266
1691273929.3886623,76791,7.371148586273193
1691273985.9107144,76907,7.42022705078125
1691273989.379989,76914,7.172475337982178
1691274128.332457,77199,7.4731059074401855
1691274290.1199112,77531,7.389850616455078
1691274471.0541415,77902,7.478001117706299
1691274585.074473,78136,7.449836254119873
1691274620.7073574,78209,7.539148330688477
1691274897.1752172,78776,7.347940921783447
1691274930.300616,78844,7.340030670166016
1691274967.8454545,78921,7.395739555358887
1691274974.6814892,78935,7.555237770080566
1691274993.7488108,78974,7.147282600402832
1691275009.3609521,79006,7.275161266326904
1691275210.629198,79419,7.338793754577637
1691275297.9821577,79598,7.426253795623779
1691275482.1876733,79976,7.457217216491699
1691275509.546877,80032,7.277021408081055
1691275511.4714725,80036,7.411449432373047
1691275543.148903,80101,7.309715270996094
1691275574.836827,80166,7.52965784072876
1691275684.611556,80391,7.275664329528809
1691275692.410846,80407,7.310410499572754
1691275762.6160402,80551,7.796424865722656
1691275775.3302543,80577,7.472569465637207
1691275793.330367,80614,7.386600494384766
1691275980.0401006,80997,7.286121845245361
1691275989.292807,81016,7.511359214782715
1691276039.0024085,81118,7.176767349243164
1691276167.7564685,81382,7.503668785095215
1691276222.8449638,81495,7.505248546600342
1691276239.8845975,81530,7.422127723693848
1691276446.161231,81953,7.522055625915527
1691276828.4750528,82737,7.555864334106445
1691276845.0336015,82771,7.633699417114258
1691276883.5590727,82850,7.565912246704102
1691276993.745238,83076,7.586324214935303
1691277019.0659688,83128,7.591216564178467
1691277087.3458514,83268,7.610573768615723
1691277328.7407022,83763,7.705214500427246
1691277407.2207258,83924,7.600892066955566
1691277540.79537,84198,7.70706033706665
1691277644.1169965,84410,7.7516255378723145
1691277737.7864332,84602,7.481783390045166
1691277779.2120469,84687,7.5054707527160645
1691277843.653408,84819,7.701999187469482
1691277942.0808182,85021,7.491466045379639
1691277957.676586,85053,7.555881500244141
1691277975.6821263,85090,7.298224449157715
1691278014.6749885,85170,7.680418968200684
1691278088.3191063,85321,7.635991096496582
1691278180.020861,85509,7.517171859741211
1691278195.1415634,85540,7.657454967498779
1691278211.2249968,85573,7.6390910148620605
1691278266.7907684,85687,7.6801958084106445
1691278297.5157259,85750,7.539490699768066
1691278426.6564312,86015,7.681352138519287
1691278800.1756535,86781,7.757384300231934
1691278806.530745,86794,7.770175457000732
1691278841.5761275,86866,7.8234758377075195
1691278911.3213975,87009,7.572397232055664
1691279098.9882507,87394,7.594314098358154
1691279126.817504,87451,7.883059024810791
1691279232.0813904,87667,7.843379974365234
1691279311.618605,87830,7.623587608337402
1691279461.7481542,88138,7.857514381408691
1691279723.4758341,88675,7.6817498207092285
1691279792.3145669,88816,7.687979221343994
1691280010.227263,89263,7.778830051422119
1691280051.649468,89348,7.819128036499023
1691280059.4513614,89364,7.809723377227783
1691280245.682533,89746,7.917864799499512
1691280253.9653018,89763,7.594761848449707
1691280317.3244953,89893,7.867506980895996
1691280356.8100078,89974,7.744165420532227
1691280387.0474083,90036,7.731478691101074
1691280485.5773714,90238,7.546246528625488
1691280589.3928454,90451,7.89322566986084
1691280903.4010754,91095,7.819380283355713
1691281003.8545387,91301,7.756255149841309
1691281161.7973719,91625,7.790614128112793
1691281171.62363,91645,7.6544718742370605
1691281173.0669591,91648,7.849608898162842
1691281214.4737575,91733,7.957790374755859
1691281215.9166708,91736,7.853240489959717
1691281390.989546,92095,7.780795097351074
1691281403.5983353,92121,7.8112874031066895
1691281700.492129,92730,7.953103065490723
1691281729.305995,92789,7.767971038818359
1691281894.1674635,93127,7.7350311279296875
1691281941.4448164,93224,7.835127830505371
1691282062.4056685,93472,7.713170051574707
1691282272.0430484,93902,7.6803717613220215
1691282505.6176043,94381,7.9261040687561035
1691282581.6288314,94537,7.945342063903809
1691282702.5824335,94785,8.071630477905273
1691282754.6692073,94892,7.804388046264648
1691282835.6559513,95058,7.960057735443115
1691282897.6681063,95185,8.014060020446777
1691282964.3894117,95322,7.88047456741333
1691282991.7363796,95378,7.835025310516357
1691283007.3362463,95410,7.744534492492676
1691283041.9217827,95481,7.704405307769775
1691283227.2283764,95861,7.921895503997803
1691283270.6592171,95950,7.684775352478027
1691283281.8228946,95973,7.975636005401611
1691283442.2714105,96302,7.818597793579102
1691283556.273157,96536,8.024137496948242
1691283587.9569933,96601,7.96386194229126
1691283859.0307257,97157,7.687241554260254
1691283893.1863062,97227,7.868589401245117
1691283927.3716488,97297,7.955508232116699
1691283985.829439,97417,7.903033256530762
1691284073.5822775,97597,7.937609672546387
1691284144.7530096,97743,8.052318572998047
1691284171.1485944,97797,8.000585556030273
1691284210.1460102,97877,7.912091255187988
1691284263.781072,97987,7.961243629455566
1691284338.3104622,98140,7.70170259475708
1691284373.9356093,98213,7.8964128494262695
1691284467.5419261,98405,7.501040935516357
1691284501.6395016,98475,7.929139137268066
1691284525.5171359,98524,7.530781269073486
1691284784.8382797,99056,7.845780849456787
1691285004.8088539,99507,7.790951251983643
1691285056.4005916,99613,7.74899959564209
1691285057.361834,99615,7.9603047370910645
1691285188.9693909,99885,7.8400163650512695
1691285521.454513,100567,7.927524089813232
1691285532.6230738,100590,7.9594621658325195
1691285611.6280477,100752,7.950098037719727
1691285663.8168125,100859,8.220921516418457
1691285692.6191192,100918,7.43190336227417
1691285731.6124785,100998,7.740391731262207
1691285768.1169899,101073,7.819972991943359
1691285808.6573007,101156,8.0225248336792
1691285847.1794286,101235,8.030823707580566
1691285896.3834105,101336,7.854310989379883
1691285943.2607427,101432,7.8195481300354
1691285970.9881728,101489,7.790553092956543
1691285976.3779979,101500,7.8830766677856445
1691286183.152175,101924,7.936403274536133
1691286192.8743339,101944,7.827164173126221
1691286370.3631237,102308,7.981717109680176
1691286468.7610815,102510,7.795764446258545
1691286484.365531,102542,7.81406307220459
1691286510.6670349,102596,7.82670783996582
1691286554.572329,102686,7.834721565246582
1691286649.644697,102881,8.00130844116211
1691286664.7632248,102912,8.02896785736084
1691286691.6198413,102967,7.918924331665039
1691286708.6654084,103002,7.916873931884766
1691286713.4726918,103012,7.888342380523682
1691286808.6170213,103207,7.68795919418335
1691286933.4235048,103463,7.97584342956543
1691286960.266076,103518,7.847069263458252
1691287169.9347641,103948,7.963649749755859
1691287330.2521136,104277,7.964895248413086
1691287358.555157,104335,7.937283515930176
1691287538.944066,104705,7.8544921875
1691287589.7041368,104809,7.924831390380859
1691287596.5429425,104823,7.875037670135498
1691287625.7097433,104883,7.769157886505127
1691287632.5456603,104897,7.836631774902344
1691287639.8630047,104912,8.042667388916016
1691287646.2156336,104925,7.699516296386719
1691287665.1804845,104964,7.804759979248047
1691287728.5438378,105094,7.743068695068359
1691287894.8551457,105435,7.823176383972168
1691287980.7188418,105611,7.759373664855957
1691288025.4810555,105703,8.133051872253418
1691288060.6256082,105775,7.958953857421875
1691288067.4609272,105789,7.694983959197998
1691288273.1225345,106211,7.923006057739258
1691288300.9479504,106268,8.013991355895996
1691288360.8438725,106391,8.031034469604492
1691288446.6237433,106567,7.925500869750977
1691288495.437331,106667,8.043218612670898
1691288545.5946937,106770,7.880765438079834
1691288708.4751132,107104,7.97369384765625
1691289030.7461712,107765,7.940887928009033
1691289066.3707018,107838,7.896071434020996
1691289156.0561528,108022,8.070158004760742
1691289364.735841,108450,7.632335662841797
1691289431.550743,108587,7.869515419006348
1691289751.3098161,109243,7.835003852844238
1691289751.7916107,109244,7.943546772003174
1691289779.9967804,109302,7.870575904846191
1691289877.5590513,109502,8.14322280883789
1691290033.9964108,109823,7.992119789123535
1691290151.5754836,110064,7.741424560546875
1691290213.965746,110192,7.924839496612549
1691290230.0500462,110225,7.8748979568481445
1691290324.630424,110419,7.772260665893555
1691290406.4779167,110587,7.799872875213623
1691290424.1057029,110623,8.145063400268555
1691290433.3464856,110642,8.04132080078125
1691290480.1587336,110738,8.038705825805664
1691290702.9033856,111195,8.140390396118164
1691290722.9475968,111236,7.918664932250977
1691290765.7913427,111324,8.134025573730469
1691290874.0423033,111546,8.054277420043945
1691290948.6713583,111699,7.978168487548828
1691291054.413277,111916,7.886272430419922
1691291325.062793,112471,7.860424041748047
1691291419.6279047,112665,7.974604606628418
1691291438.6894515,112704,7.906863689422607
1691291535.6267946,112903,8.136882781982422
1691291740.3973284,113323,8.003171920776367
1691291870.5784235,113590,8.063613891601562
1691291944.6218944,113742,7.838100433349609
1691292061.1538417,113981,8.085613250732422
1691292213.4051816,114293,7.893241882324219
1691292294.7891967,114460,8.077659606933594
1691292470.8218782,114821,8.016185760498047
1691292605.3555083,115097,7.816425323486328
1691292631.1615355,115150,8.015756607055664
1691292805.247808,115507,7.962587356567383
1691292811.0240393,115519,8.098366737365723
1691292931.4780805,115766,8.136493682861328
1691292934.845755,115773,8.062532424926758
1691292986.5691607,115879,8.115339279174805
1691293065.075763,116040,7.927911758422852
1691293108.9858606,116130,8.247479438781738
1691293267.024412,116454,7.944097995758057
1691293374.2876372,116674,7.937654495239258
1691293392.7750506,116712,8.12283706665039
1691293427.824025,116784,7.83957052230835
1691293446.8922346,116823,7.937109470367432
1691293503.4059453,116939,8.1176176071167
1691293541.4676292,117017,8.030623435974121
1691293548.3038664,117031,8.143003463745117
1691293556.5826023,117048,8.258212089538574
1691293609.264949,117156,8.041157722473145
1691293843.2535408,117636,7.957164764404297
1691293935.7883544,117826,7.999147415161133
1691293992.4234803,117942,7.975086212158203
1691294099.603545,118162,7.973572731018066
1691294113.7549076,118191,7.854757308959961
1691294338.585773,118652,7.971373558044434
1691294463.867979,118909,7.876950263977051
1691294478.020476,118938,7.985756874084473
1691294507.799438,118999,7.963290214538574
1691294656.0282843,119303,8.149076461791992
1691294737.8532448,119471,8.060003280639648
1691294986.028202,119980,7.960161209106445
1691295138.083865,120292,7.95100736618042
1691295412.7035918,120855,8.199749946594238
1691295577.4966736,121193,7.989433765411377
1691295577.9773607,121194,8.049978256225586
1691295645.6463096,121333,7.9683966636657715
1691295660.2805238,121363,8.010133743286133
1691295680.2998397,121404,8.186671257019043
1691295736.8207197,121520,7.903511047363281
1691295890.9198425,121836,8.002876281738281
1691295911.3418424,121878,8.249662399291992
1691296071.2827983,122206,8.01858901977539
1691296086.3937953,122237,8.003039360046387
1691296274.5495422,122623,7.8706207275390625
1691296280.4202497,122635,7.849469184875488
1691296331.5478046,122740,8.046985626220703
1691296491.9674435,123069,8.020819664001465
1691296755.647491,123610,8.056821823120117
1691296767.29725,123634,8.152626037597656
1691296783.3966873,123667,7.9778218269348145
1691296996.3435016,124104,8.12179946899414
1691297028.5883381,124170,7.952919006347656
1691297042.1647332,124198,7.976588249206543
1691297205.473969,124533,8.078588485717773
1691297316.664293,124761,8.272638320922852
1691297323.4999273,124775,8.05276870727539
1691297344.9728,124819,7.865619659423828
1691297454.6535168,125044,8.064847946166992
1691297575.1136172,125291,7.907721519470215
1691298137.6796224,126445,8.208316802978516
1691298256.1287374,126688,7.888010025024414
1691298377.067654,126936,7.9146223068237305
1691298402.978584,126989,7.976138591766357
1691298456.0517323,127098,7.926455974578857
1691298520.9616992,127231,7.772590637207031
1691298610.612763,127415,8.010870933532715
1691298672.993883,127543,8.109405517578125
1691298698.786331,127596,8.107746124267578
1691298719.3036075,127638,7.904114723205566
1691298791.416936,127786,8.02717113494873
1691298807.0092957,127818,8.150364875793457
1691298836.7524307,127879,7.997544765472412
1691298845.5175638,127897,7.957664489746094
1691298950.8713243,128113,8.221761703491211
1691299044.4840887,128305,8.075496673583984
1691299095.1422105,128409,8.255655288696289
1691299311.663252,128853,8.011466026306152
1691299455.055925,129147,8.083719253540039
1691299474.6146832,129187,8.016972541809082
1691299538.94664,129319,7.990575313568115
1691299581.8918133,129407,8.137917518615723
1691299587.6671746,129419,8.18546199798584
1691299591.6209054,129427,8.032483100891113
1691299628.6968207,129503,7.980286598205566
1691299649.5861773,129546,8.10153579711914
1691299711.5039911,129673,8.043781280517578
1691299834.8595471,129926,8.095951080322266
1691299906.0483148,130072,7.926436424255371
1691300025.4472551,130317,8.254131317138672
1691300214.1923034,130704,8.12147331237793
1691300322.7911668,130927,7.954632759094238
1691300598.315705,131492,8.268824577331543
1691300603.6068387,131503,8.03795051574707
1691300690.474981,131681,8.010635375976562
1691300716.7693076,131735,7.924717426300049
1691300786.0087938,131877,8.06458568572998
1691301176.0975964,132677,7.832833290100098
1691301293.0861235,132917,8.091325759887695
1691301300.8887684,132933,8.008697509765625
1691301434.5351346,133207,8.191996574401855
1691301489.1200008,133319,8.074264526367188
1691301575.8724847,133497,8.158817291259766
1691301591.4641068,133529,8.199111938476562
1691301626.5118306,133601,7.975135326385498
1691301753.3071864,133861,7.951313018798828
1691301824.9635847,134008,8.054701805114746
1691302004.8434384,134377,8.278185844421387
1691302011.2006304,134390,7.960986137390137
1691302052.6065578,134475,7.858879089355469
1691302236.9165287,134853,8.03052806854248
1691302249.0444772,134878,8.06189250946045
1691302300.7551851,134984,8.202964782714844
1691302608.9129002,135616,8.060348510742188
1691302734.1632464,135873,8.003276824951172
1691302898.459917,136210,8.142088890075684
1691302933.1183944,136281,8.168307304382324
1691302971.1743655,136359,8.163829803466797
1691303124.6295593,136674,8.098116874694824
1691303127.1350744,136679,8.26365852355957
1691303134.452275,136694,8.134906768798828
1691303295.2239523,137024,8.079944610595703
1691303310.821317,137056,8.048084259033203
1691303406.7843325,137253,8.0150146484375
1691303519.0024507,137483,8.074085235595703
1691303559.430725,137566,7.943911552429199
1691303568.6694434,137585,8.016936302185059
1691303618.9196258,137688,8.11044692993164
1691303646.6419244,137745,7.913521766662598
1691303754.8644226,137967,8.009275436401367
1691303987.9519672,138445,7.956501483917236
1691304001.6204398,138473,8.039575576782227
1691304043.5013168,138559,8.131937980651855
1691304229.266219,138940,8.159134864807129
1691304239.9598594,138962,8.079647064208984
1691304384.8054655,139259,8.098470687866211
1691304455.5779548,139404,8.019086837768555
1691304478.0121381,139450,8.128739356994629
1691304734.3531547,139976,8.157556533813477
1691304753.9200006,140016,8.251132011413574
1691304757.768173,140024,8.023307800292969
1691304768.55373,140046,7.928709030151367
1691304773.363822,140056,8.032915115356445
1691304810.4427621,140132,8.20623779296875
1691304827.0041277,140166,8.065825462341309
1691304869.4726946,140253,8.22602653503418
1691304884.59248,140284,8.036128997802734
1691305112.2421892,140751,8.091083526611328
1691305228.7854824,140990,8.10290813446045
1691305342.3447382,141223,8.070049285888672
1691305650.1854298,141854,8.011266708374023
1691305667.7008376,141890,8.251325607299805
1691305714.9618258,141987,8.002838134765625
1691305817.3385174,142197,8.251965522766113
1691305817.8192635,142198,8.086347579956055
1691305963.6157384,142497,8.29974365234375
1691306087.9474304,142752,8.087479591369629
1691306156.7065277,142893,8.12672233581543
1691306299.9843192,143187,8.006146430969238
1691306376.0723057,143343,8.058753967285156
1691306445.7815647,143486,7.958160400390625
1691306487.7454495,143572,8.13360595703125
1691306583.313681,143768,8.08786678314209
1691306595.5437737,143793,8.24533462524414
1691306656.9757981,143919,7.95436429977417
1691306691.0696254,143989,8.270530700683594
1691306773.5146008,144158,8.190069198608398
1691306807.1148465,144227,7.839456558227539
1691306835.9049785,144286,8.208015441894531
1691306893.8773036,144405,8.280586242675781
1691306954.3556993,144529,8.034330368041992
1691307321.0145006,145281,8.184861183166504
1691307482.8326492,145613,7.974395275115967
1691307488.225953,145624,7.964300632476807
1691307531.2571702,145712,7.896716117858887
1691307550.2286744,145751,8.17500114440918
1691307570.2862828,145792,8.027076721191406
1691307824.2470868,146313,8.036837577819824
1691307866.7166739,146400,8.121143341064453
1691308011.4617984,146697,8.21725845336914
1691308338.075612,147367,8.108312606811523
1691308399.0140674,147492,8.416719436645508
1691308677.9278102,148064,8.124401092529297
1691308739.3483202,148190,8.047866821289062
1691308787.6746833,148289,8.148416519165039
1691308853.9042156,148425,8.147852897644043
1691308913.4200604,148547,8.032299041748047
1691308941.6513343,148605,8.06927490234375
1691308975.3606224,148674,7.97908353805542
1691308977.286725,148678,7.911381721496582
1691309026.4931855,148779,8.268560409545898
1691309068.385961,148865,7.942873001098633
1691309350.276349,149443,7.953747749328613
1691309405.3618534,149556,8.097480773925781
1691309467.780924,149684,8.086957931518555
1691309475.1028352,149699,8.114692687988281
1691309566.6811757,149887,8.081171035766602
1691309591.6054037,149938,7.848504066467285
1691309625.3224294,150007,8.209844589233398
1691309627.247689,150011,7.876502990722656
1691309884.145534,150538,8.060393333435059
1691309893.3847468,150557,8.088973045349121
1691309932.3708425,150637,7.986989974975586
1691309991.9017828,150759,8.205123901367188
1691310043.0319934,150864,8.104802131652832
1691310130.2880669,151043,8.221254348754883
1691310137.1301615,151057,8.098159790039062
1691310154.7589006,151093,8.009624481201172
1691310174.6837552,151134,8.235994338989258
1691310220.5429049,151228,8.170814514160156
1691310244.4268496,151277,8.113554954528809
1691310291.7173216,151374,8.141228675842285
1691310332.1658232,151457,8.064532279968262
1691310374.6328368,151544,8.017520904541016
1691310383.3937132,151562,8.052610397338867
1691310449.208784,151697,7.981602191925049
1691310722.3510633,152257,7.941259860992432
1691310852.5593925,152524,8.10525894165039
1691310971.0093524,152767,7.942070007324219
1691311356.2000017,153557,8.041216850280762
1691311388.9445233,153624,8.180326461791992
1691311418.6023214,153685,8.134209632873535
1691311594.1892881,154045,7.921540260314941
1691311625.3943043,154109,8.046478271484375
1691311826.8149667,154522,8.281753540039062
1691311896.5362341,154665,8.308568000793457
1691312152.388651,155190,8.01732349395752
1691312190.434612,155268,7.965241432189941
1691312194.8699648,155277,8.098506927490234
1691312345.000785,155585,8.109652519226074
1691312411.3480597,155721,8.228006362915039
1691312418.6644726,155736,7.844583988189697
1691312533.639202,155972,8.138801574707031
1691312698.5081685,156310,8.067815780639648
1691312739.0587294,156393,8.022015571594238
1691312865.796731,156653,8.174890518188477
1691312950.6292362,156827,8.181011199951172
1691312986.1540015,156900,8.228170394897461
1691312997.904143,156924,8.041197776794434
1691313020.3429263,156970,8.24083423614502
1691313057.318334,157046,8.167590141296387
1691313066.560292,157065,8.151195526123047
1691313098.8183787,157131,7.988755226135254
1691313177.3014772,157292,8.164701461791992
1691313221.5987067,157383,8.042665481567383
1691313245.0008528,157431,8.082254409790039
1691313339.0788822,157624,7.960442066192627
1691313429.7875276,157810,7.899742603302002
1691313487.2586179,157928,8.182636260986328
1691313508.753955,157972,8.264694213867188
1691313520.5052903,157996,8.252412796020508
1691313542.8532221,158042,8.283802032470703
1691313781.3812356,158531,8.236122131347656
1691313863.3358157,158699,8.184453964233398
1691313939.3099341,158855,8.116405487060547
1691314002.6684663,158985,8.218530654907227
1691314080.1996093,159144,8.291084289550781
1691314209.4395208,159409,8.031058311462402
1691314265.0028722,159523,8.072431564331055
1691314390.2899315,159780,7.9284772872924805
1691314405.8888521,159812,8.17186164855957
1691314596.5383725,160203,8.012160301208496
1691314621.0030484,160253,8.082338333129883
1691314704.7910013,160425,8.11269760131836
1691314722.913178,160462,8.242837905883789
1691314843.3860843,160709,8.111991882324219
1691314963.289299,160955,8.157094955444336
1691314985.7388618,161001,8.01966667175293
1691315063.260274,161160,8.334837913513184
1691315076.938289,161188,8.141448974609375
1691315163.2293243,161365,8.198256492614746
1691315449.0076144,161951,8.079399108886719
1691315460.1888058,161974,7.948029518127441
1691315542.634537,162143,8.159926414489746
1691315543.1157587,162144,8.067678451538086
1691315573.8354537,162207,8.048734664916992
1691315613.8053641,162289,8.018959045410156
1691315676.690836,162418,8.102859497070312
1691315704.4186122,162475,7.916927337646484
1691315757.591709,162584,8.180296897888184
1691315792.331661,162655,8.184928894042969
1691315858.1082761,162790,7.9342169761657715
1691316023.3666234,163129,8.167572975158691
1691316105.3195968,163297,8.095484733581543
1691316427.0787313,163957,8.146712303161621
1691316484.123672,164074,7.889176368713379
1691316751.7556393,164623,8.15460205078125
1691316847.9555964,164820,8.105381965637207
1691316867.399134,164860,8.083703994750977
1691316927.3915524,164983,7.932883262634277
1691317161.9147687,165464,8.176525115966797
1691317227.1898656,165598,8.319018363952637
1691317228.1523337,165600,8.236610412597656
1691317326.1620803,165801,8.061634063720703
1691317422.1458178,165998,7.949451923370361
1691317568.9620655,166299,8.123239517211914
1691317580.131379,166322,8.105548858642578
1691317667.9389596,166502,8.012777328491211
1691317673.7093594,166514,8.194275856018066
1691317847.8858943,166871,8.247222900390625
1691317885.428245,166948,8.085631370544434
1691317983.874348,167150,7.97672176361084
1691318025.3028355,167235,8.059133529663086
1691318079.433703,167346,8.178459167480469
1691318104.3792582,167397,8.092233657836914
1691318225.2051601,167645,8.124284744262695
1691318416.8599858,168038,8.228282928466797
1691318486.5865734,168181,7.977959632873535
1691318588.4682066,168390,8.189613342285156
1691318666.478268,168550,7.988173484802246
1691318749.7780354,168721,7.961426734924316
1691318820.9504716,168867,8.12590217590332
1691318826.3433237,168878,8.002323150634766
1691318889.2968602,169007,8.122539520263672
1691318899.0183284,169027,8.102784156799316
1691319043.8665917,169324,8.092081069946289
1691319156.4439695,169555,8.109020233154297
1691319283.764088,169816,7.918622970581055
1691319311.9829943,169874,8.14401626586914
1691319355.8923423,169964,7.854182720184326
1691319419.7598882,170095,8.12392807006836
1691319465.5851777,170189,7.9581379890441895
1691319615.2894392,170496,8.194417953491211
1691319964.9531143,171213,8.02332878112793
1691320163.8319519,171621,8.047513961791992
1691320182.9087415,171660,8.204655647277832
1691320187.7189581,171670,8.135318756103516
1691320461.7041998,172232,8.478113174438477
1691320551.9435945,172417,8.338144302368164
1691320823.1160586,172973,8.092100143432617
1691320882.0573432,173094,8.157257080078125
1691320921.6275928,173175,8.21455192565918
1691320928.9451478,173190,8.202373504638672
1691320980.6796808,173296,8.107643127441406
1691321002.6328259,173341,8.103219985961914
1691321065.9889011,173471,8.185454368591309
1691321107.8749216,173557,7.991276741027832
1691321150.8256605,173645,8.105236053466797
1691321200.0346243,173746,8.145325660705566
1691321526.1982849,174415,8.1982421875
1691321639.7571652,174648,7.981598377227783
1691321773.9118497,174923,8.219108581542969
1691321865.5276453,175111,8.08363151550293
1691321894.8215494,175171,8.273794174194336
1691321945.0726933,175274,8.22203540802002
1691321996.298277,175379,8.262956619262695
1691322080.699758,175552,8.230306625366211
1691322339.0982754,176082,7.84044075012207
1691322430.7852793,176270,8.223819732666016
1691322437.622513,176284,8.336137771606445
1691322444.8406312,176299,8.227266311645508
1691322479.04157,176369,8.365190505981445
1691322523.3434114,176460,8.179271697998047
1691322583.8490212,176584,8.192771911621094
1691322786.1916826,176999,8.043418884277344

